Gas Line Absorption Mitigation in Hollow-Core Fibre using Spectral Pre-Equalisation

We study the impact of CO 2 absorption on hollow-core fibre transmission. Using spectral pre-equalisation, we digitally post-compensate gas-line absorption and show a 5.5 dB reduction in Q-factor penalty, outperforming a 383-tap equaliser by 1.3 dB.

==> data/140Gb_Whitening.txt <==
FilterLength	0dB	3dB	6dB	10dB	20dB	30dB
3	22.769641208396	22.6377035102835	22.2740644910292	21.2821086814544	18.3208874217944	16.8803728241003
5	22.7468796511936	22.5689779779037	22.2428486405884	21.2441133882188	18.3118434513942	16.8629555881685
7	22.7438997135095	22.6088362438065	22.2366350320075	21.2663257608246	18.3162982953274	16.8653079725758
11	22.7070199642004	22.5882617683595	22.2231124550245	21.2658807508271	18.3424215381701	16.9055122000079
15	22.7121740022284	22.6091310473533	22.2155406727819	21.2735282969483	18.3598928081895	16.9280948219513
23	22.7070574201144	22.5761927169679	22.2171175755969	21.223634961792	18.3449246749485	16.9085062847409
31	22.6795415884382	22.5558264106873	22.2077928363348	21.2113656939128	18.3749705508443	16.9468891544085
47	22.62715757102	22.5157354183266	22.171115738595	21.1833718547967	18.3565597029443	16.972247138576
63	22.5717436619131	22.4428689847374	22.0908320686158	21.1300722094779	18.3384995754341	16.9755277170728
95	22.4915690996478	22.3786882373489	21.9588337599911	21.0061247238038	18.3291355394335	16.995980943826
127	22.3777746359978	22.241726142782	21.8454178675178	20.9176138406494	18.2912462728576	16.993973198023
191	22.0776265434471	22.0207482520119	21.6062702903598	20.8244140548232	18.2307250251764	16.9037110802272
255	21.6226602175707	21.6394002229497	21.2920562421601	20.6266425254016	18.1224335103698	16.8727864247221
383	20.7332941986809	20.8045835174762	20.7530274779043	20.2146984297001	17.891579190115	16.8634266015887
511	19.7245747320717	19.990975388333	19.629314886834	19.4615210108945	17.3731156145989	16.3366532741404
767	16.7715581122483	16.7794085820795	16.7508195091941	16.5692520941053	15.3810553048071	13.5755964445502


==> data/140Gb_Whitening_Q.txt <==
FilterLength	0dB	3dB	6dB	10dB	20dB	30dB
3	10.0027128794067	9.87604041808437	9.52888446127145	8.65558152333658	6.12941783155844	5.02032016908716
5	9.93669375083135	9.8132143405259	9.47926679088108	8.62894914902638	6.12718998815755	5.00702332139483
7	9.97311082357769	9.84646495212236	9.5033746981744	8.65180501348829	6.13488355207982	5.00829535848688
11	9.92906335656151	9.80646946113879	9.4702586013202	8.65600177843623	6.15797970566194	5.03918685857427
15	9.9303309788578	9.83949488319997	9.45406555951166	8.67121755748124	6.1681308017972	5.06338098390666
23	9.9040476531965	9.80311377298374	9.4809125673162	8.60849455228633	6.1573042850242	5.04022873388962
31	9.86767069067163	9.80759049522222	9.46294244554913	8.58913777939824	6.17956710357173	5.07379556547401
47	9.82114058726223	9.74558114207257	9.43889778236139	8.54382392707034	6.17152278507523	5.09064662309127
63	9.78320899640661	9.69611288494235	9.36006288879906	8.50556970015581	6.17061784942332	5.09178344599
95	9.67815218333638	9.6157327796887	9.22950105287606	8.39937015235535	6.16903492411385	5.11499850733592
127	9.60460034699955	9.48503778447971	9.11979702357442	8.34496995694462	6.12997506938629	5.11573388473214
191	9.36450744048789	9.29818509177614	8.93650228389254	8.24968017416807	6.07982237019623	5.0409501926657
255	8.9349437108018	8.96754983967611	8.65600177843623	8.09946819812759	6.01037557438752	5.02032016908716
383	8.18717638487006	8.2598700404457	8.19206022982953	7.72376406476979	5.80635996357611	4.99186942716715
511	7.32315672170082	7.55841963474452	7.22631935328248	7.08736024754623	5.4105240668527	4.58570860713107
767	4.93243908435234	4.95230984930558	4.92230609717571	4.76957490841167	3.91297702257391	2.66782099982177


==> data/140Gb_nonWhitening.txt <==
FilterLength	0dB	3dB	6dB	10dB	20dB	30dB
3	23.1569696270729	19.896052809659	16.7273516146603	14.38116296411	12.1279281683532	11.5008795556897
5	23.0890354979836	19.9131809480747	16.7137101873576	14.3906071992636	12.1442865149587	11.5221051771936
7	23.0901693996134	19.9221029288921	16.7526354786664	14.4244277964623	12.1704360620175	11.5452870513542
11	23.0671993608625	20.0867759683886	16.9784738441416	14.684044503593	12.4297508382514	11.8041893845688
15	23.0624028120526	20.3671773339675	17.2941547531091	14.983674161668	12.7025348089883	12.0800664935787
23	23.0270001594269	20.3930455995818	17.3511311238808	15.0387100073401	12.7518205132654	12.1352988338755
31	22.9903529627962	20.7144821274762	17.788005543045	15.4750151354267	13.1700113803825	12.5361545798761
47	22.925732286677	21.0424557968865	18.2394900054521	15.9488842767996	13.5949396997993	12.970861421326
63	22.8612898710657	21.2638374856692	18.6486729009469	16.3400754743056	13.9485734430894	13.3215475770812
95	22.7230425476855	21.6679923537841	19.4459985867876	17.1476541972706	14.6538733895881	14.0243142794674
127	22.5669548485757	21.886305478232	20.0210216940157	17.8329597966935	15.2281223555563	14.5494910606149
191	22.1536233229585	21.8939542139392	20.4766184181597	18.6136942172458	15.9073385622659	15.150089514384
255	21.8054786827456	21.6971984173477	20.6704558614777	19.2886378491241	16.5154835505228	15.6705509895577
383	20.9340746326853	20.9637982221836	20.1744513898085	19.7291319267689	16.9175571694471	16.0743634715253
511	20.065677327179	20.1206376624323	19.175243384389	19.3725073950571	16.9419838344216	15.9554029916265
767	17.3156353570554	17.2187940765758	16.3199515034524	17.1122641060851	15.4872120933169	14.2103895244572


==> data/140Gb_nonWhitening_Q.txt <==
FilterLength	0dB	3dB	6dB	10dB	20dB	30dB
3	10.3315054401287	7.46916241725366	4.89491583292099	3.18373691576034	1.65731163469449	1.24507578227896
5	10.2531508072589	7.47800028030336	4.88263730462599	3.18066093436599	1.66579553576555	1.25849483140606
7	10.2639343628892	7.49214627825029	4.91507236551209	3.2046735485266	1.68932126152266	1.27711675115712
11	10.2354588398817	7.61519573542981	5.0892666409876	3.39680184902583	1.85554052482313	1.4475318592786
15	10.2549391552763	7.86250570206615	5.32913228423537	3.60194862465806	2.03087331100419	1.62495825243916
23	10.2267404482909	7.88309315408059	5.37082062606328	3.64127118103974	2.07529809950387	1.66794207676664
31	10.1910060518164	8.15699436718586	5.71349868837468	3.96184312731199	2.36079621565245	1.9287300427414
47	10.1281092344392	8.45659402097964	6.08004136860463	4.30779235099282	2.64862970339994	2.21682559006824
63	10.0794918270133	8.65432153062842	6.41700431203051	4.60767164875362	2.8945697863883	2.4648786559584
95	9.94696085344296	8.99938075243617	7.09067385789195	5.21431852620238	3.3607466107025	2.93669529263245
127	9.82114058726223	9.20143666902301	7.57913332360587	5.76825355869592	3.79296104504936	3.30423986554807
191	9.45809170678801	9.20079186075317	7.98274726679772	6.38862811171751	4.28158223416973	3.72689613241626
255	9.09357048075468	9.02198691008809	8.1430074169301	6.93497500576144	4.74128249668114	4.10986621863954
383	8.37260858116719	8.33519820491737	7.68120691126197	7.33545926782621	5.05886850231488	4.41706930140742
511	7.59986818275258	7.64315945349906	6.86482494061233	7.00392427598881	5.06902887821805	4.33605368039106
767	5.33415441483418	5.27136167760806	4.60405211161121	5.184830975569	3.94595527625414	3.08919890281469


==> data/40Gb_Whitening.txt <==
FilterLength	0dB	3dB	6dB	10dB	20dB	30dB
3	27.6514690260528	27.2081538668959	26.0514811252268	23.9004591730682	19.3154706098237	17.4035070763534
5	27.4486664351601	27.112461986252	25.9405103642589	23.8899035460604	19.3244479088177	17.4492605290497
7	27.5158533086656	27.2192405313401	26.1066547437715	23.9889173445403	19.42498819667	17.5674595116044
11	27.5213320581173	27.1905134594156	26.0583730387686	23.9660701108233	19.4360690909731	17.6191051407235
15	27.5851344902869	27.2250316694599	26.0973754036879	23.9815637457576	19.4812035977187	17.7109451567059
23	27.7003098820921	27.3124163686112	26.1382411943977	24.0101546486639	19.5150250507579	17.8033821147084
31	27.7099396121592	27.3802299336223	26.2063410267508	24.015924540249	19.5188497893438	17.9004488412474
47	27.6845785741446	27.4819764692948	26.428209368204	24.2771323958375	19.5808866098146	18.0674469646997
63	27.6262574736656	27.5325618983434	26.6238661124901	24.6293898286449	19.7539045521229	18.3183165172627
95	27.4825726449983	27.4283452744683	26.8304132699694	25.3245119288773	20.3223182865863	18.8815006868596
127	27.2929493127481	27.2991203621517	26.8165516694202	25.7416005137599	20.8810009528726	19.4295929083833
191	26.8377878636495	26.9545572695452	26.4274696316786	25.6416614709693	21.4838240948671	20.2944514012662
255	26.4687944757778	26.5850149735813	25.8372850036018	25.1295649421369	21.7796980216635	20.7883599503849
383	25.480280492544	25.7715292676886	24.7868332380876	23.9440727225532	21.0738396240805	20.9531175250437
511	24.3113417910623	24.713585687688	23.8026907045412	22.7350548674655	19.9081926742166	20.0959039398348
767	21.348922785824	22.0488263622787	20.6557779363288	19.405645013378	16.7307831801789	18.2312016779933


==> data/40Gb_Whitening_Q.txt <==
FilterLength	0dB	3dB	6dB	10dB	20dB	30dB
3	Inf	Inf	12.6984823963016	10.9506006250843	7.00567630493317	5.4342423387742
5	Inf	Inf	12.5686863726907	10.9464610202295	7.01669884548141	5.47053120504667
7	Inf	Inf	12.5144563594429	11.057467485668	7.09017648451025	5.57628380033908
11	Inf	Inf	12.5144563594429	11.0246890791235	7.09781580164297	5.60775157882855
15	Inf	Inf	12.6984823963016	11.0339075723236	7.14186525419273	5.68656734800527
23	Inf	Inf	12.7788612975158	11.0292840483186	7.15618732483108	5.76736600014962
31	Inf	Inf	12.5686863726907	11.091768152216	7.16751028012595	5.84372855343709
47	Inf	Inf	12.8753371821913	11.3340766797166	7.20203252533742	5.96972495610334
63	Inf	Inf	13.1625490239392	11.5383298812956	7.34859203456028	6.16496869693969
95	Inf	Inf	13.4326027095823	12.1544932599584	7.83306532131851	6.60376072834176
127	Inf	Inf	13.4326027095823	12.6293945099779	8.33755105011192	7.04880865757449
191	Inf	Inf	13.1625490239392	12.6293945099779	8.82885635138033	7.76477724879017
255	Inf	13.4326027095823	12.6984823963016	11.994489371611	9.0765881269272	8.16568726834969
383	12.2398351788918	12.7788612975158	11.7651843984154	11.0246890791235	8.4427981284599	8.33351986785122
511	11.3411677119369	11.6306105496008	10.9464610202295	9.90652087858668	7.46916241725366	7.58253739769613
767	8.71308262171329	9.28356708212635	8.08340822024349	7.03616553721326	4.905989802366	6.04488919261245


==> data/40Gb_nonWhitening.txt <==
FilterLength	0dB	3dB	6dB	10dB	20dB	30dB
3	28.0413228264467	21.4952866302788	17.2818568122412	14.534754696218	12.0408261005419	11.3544494848945
5	27.8309915777967	21.6768822223188	18.147271707159	14.8669698947726	12.4754935297466	11.8714784687472
7	27.8683113404571	22.3188644383972	18.1296926636404	15.2823663886154	12.712364899443	12.0328919889321
11	27.8353019442163	23.1204671216579	18.8846739450697	15.9057125565135	13.2471844635441	12.5663153868324
15	27.8668509334339	23.6471057593972	19.468265294285	16.4238596901484	13.69898894559	13.0111659983059
23	27.8526509513268	24.7149440293685	20.6694706303482	17.3959089311811	14.46848592632	13.7558516531814
31	27.8234119418495	25.4271106711022	21.6778586918959	18.2221685845318	15.0688922212299	14.3298759119963
47	27.7152749240934	26.3475293465182	23.5067742145506	19.7613084846695	16.086302677296	15.2972761837809
63	27.6679616924232	26.6638720128062	24.8170394558648	21.0882270682006	16.9034509848632	16.0196325446671
95	27.5025033831336	26.6923274151945	26.2372211089237	23.2789134210789	18.2056181495614	17.1542049789497
127	27.3665392208016	26.3666405934528	26.5140060664163	24.6446848627776	19.2831301321526	18.071106241062
191	26.9991940719266	25.5229611444941	26.1788328048873	25.662015209035	20.8325987323997	19.2023801350839
255	26.5954256653822	24.6603890714765	25.6268248646192	25.5121134925601	21.8480862005914	20.0626102874494
383	25.7144264679827	23.0136903284119	24.4738555690126	24.5271162731592	22.5169101464417	20.8794485093334
511	24.7354600513992	21.4063513714138	23.1546993822897	23.2525499541788	22.0972958639859	20.8887117744446
767	21.5989589144307	17.6787103574847	20.0062963148973	19.9987362119979	19.4051558484135	19.1713894604247


==> data/40Gb_nonWhitening_Q.txt <==
FilterLength	0dB	3dB	6dB	10dB	20dB	30dB
3	Inf	8.9686157693882	5.31290155854752	3.24493324316238	1.56711698693222	1.1105664915243
5	Inf	9.11859254695096	6.01465394556623	3.49945717619622	1.87164681983349	1.46333874827687
7	Inf	9.64600183554621	6.00610349625832	3.79594384678088	2.0383785914053	1.58604705728189
11	Inf	10.3276141994465	6.61300286853822	4.27440788664015	2.41324727646379	1.94734727330967
15	Inf	10.7968639231641	7.10581693120275	4.65945398959558	2.70917524321598	2.25708797819192
23	Inf	11.837500227537	8.12620964878936	5.41167517316111	3.26430623601359	2.78575729480858
31	Inf	12.2714771486444	9.00321147399866	6.06747624673944	3.68687482213736	3.16052517786814
47	Inf	12.9967603786182	10.6712023027007	7.32538784650746	4.41164553298106	3.84862807733087
63	Inf	Inf	11.7930983489224	8.47642814553648	5.02191557760262	4.37888200660778
95	Inf	Inf	12.9967603786182	10.3816497100046	6.03473960830339	5.2331513172654
127	Inf	13.1625490239392	13.4326027095823	11.6196818621445	6.92220811532232	5.94505844029243
191	Inf	12.3050617157092	13.1625490239392	12.340862475499	8.25126786470076	6.80988945373727
255	Inf	11.7004350470766	12.4205465532369	12.2714771486444	9.12039971096398	7.54814928232965
383	12.6984823963016	10.1598304641384	11.4164372416871	11.4659732391587	9.67223309057261	8.28110449386711
511	11.6306105496008	8.76765337849006	10.2933379859423	10.365290806111	9.32942655007681	8.28337415366594
767	8.91638799741854	5.64692074889877	7.53897517421368	7.47800028030336	7.00503903921324	6.81397851894298


==> data/H_preeq.txt <==
-140	-0.333344681054096	0
-139.931640625	-0.333344681054096	0
-139.86328125	-0.333344681054096	0
-139.794921875	-0.333344681054096	0
-139.7265625	-0.333344681054096	0
-139.658203125	-0.333344681054096	0
-139.58984375	-0.333344681054096	0
-139.521484375	-0.333344681054096	0
-139.453125	-0.333344681054096	0
-139.384765625	-0.333344681054096	0
-139.31640625	-0.333344681054096	0
-139.248046875	-0.333344681054096	0
-139.1796875	-0.333344681054096	0
-139.111328125	-0.333344681054096	0
-139.04296875	-0.333344681054096	0
-138.974609375	-0.333344681054096	0
-138.90625	-0.333344681054096	0
-138.837890625	-0.333344681054096	0
-138.76953125	-0.333344681054096	0
-138.701171875	-0.333344681054096	0
-138.6328125	-0.333344681054096	0
-138.564453125	-0.333344681054096	0
-138.49609375	-0.333344681054096	0
-138.427734375	-0.333344681054096	0
-138.359375	-0.333344681054096	0
-138.291015625	-0.333344681054096	0
-138.22265625	-0.333344681054096	0
-138.154296875	-0.333344681054096	0
-138.0859375	-0.333344681054096	0
-138.017578125	-0.333344681054096	0
-137.94921875	-0.333344681054096	0
-137.880859375	-0.333344681054096	0
-137.8125	-0.333344681054096	0
-137.744140625	-0.333344681054096	0
-137.67578125	-0.333344681054096	0
-137.607421875	-0.333344681054096	0
-137.5390625	-0.333344681054096	0
-137.470703125	-0.333344681054096	0
-137.40234375	-0.333344681054096	0
-137.333984375	-0.333344681054096	0
-137.265625	-0.333344681054096	0
-137.197265625	-0.333344681054096	0
-137.12890625	-0.333344681054096	0
-137.060546875	-0.333344681054096	0
-136.9921875	-0.333344681054096	0
-136.923828125	-0.333344681054096	0
-136.85546875	-0.333344681054096	0
-136.787109375	-0.333344681054096	0
-136.71875	-0.333344681054096	0
-136.650390625	-0.333344681054096	0
-136.58203125	-0.333344681054096	0
-136.513671875	-0.333344681054096	0
-136.4453125	-0.333344681054096	0
-136.376953125	-0.333344681054096	0
-136.30859375	-0.333344681054096	0
-136.240234375	-0.333344681054096	0
-136.171875	-0.333344681054096	0
-136.103515625	-0.333344681054096	0
-136.03515625	-0.333344681054096	0
-135.966796875	-0.333344681054096	0
-135.8984375	-0.333344681054096	0
-135.830078125	-0.333344681054096	0
-135.76171875	-0.333344681054096	0
-135.693359375	-0.333344681054096	0
-135.625	-0.333344681054096	0
-135.556640625	-0.333344681054096	0
-135.48828125	-0.333344681054096	0
-135.419921875	-0.333344681054096	0
-135.3515625	-0.333344681054096	0
-135.283203125	-0.333344681054096	0
-135.21484375	-0.333344681054096	0
-135.146484375	-0.333344681054096	0
-135.078125	-0.333344681054096	0
-135.009765625	-0.333344681054096	0
-134.94140625	-0.333344681054096	0
-134.873046875	-0.333344681054096	0
-134.8046875	-0.333344681054096	0
-134.736328125	-0.333344681054096	0
-134.66796875	-0.333344681054096	0
-134.599609375	-0.333344681054096	0
-134.53125	-0.333344681054096	0
-134.462890625	-0.333344681054096	0
-134.39453125	-0.333344681054096	0
-134.326171875	-0.333344681054096	0
-134.2578125	-0.333344681054096	0
-134.189453125	-0.333344681054096	0
-134.12109375	-0.333344681054096	0
-134.052734375	-0.333344681054096	0
-133.984375	-0.333344681054096	0
-133.916015625	-0.333344681054096	0
-133.84765625	-0.333344681054096	0
-133.779296875	-0.333344681054096	0
-133.7109375	-0.333344681054096	0
-133.642578125	-0.333344681054096	0
-133.57421875	-0.333344681054096	0
-133.505859375	-0.333344681054096	0
-133.4375	-0.333344681054096	0
-133.369140625	-0.333344681054096	0
-133.30078125	-0.333344681054096	0
-133.232421875	-0.333344681054096	0
-133.1640625	-0.333344681054096	0
-133.095703125	-0.333344681054096	0
-133.02734375	-0.333344681054096	0
-132.958984375	-0.333344681054096	0
-132.890625	-0.333344681054096	0
-132.822265625	-0.333344681054096	0
-132.75390625	-0.333344681054096	0
-132.685546875	-0.333344681054096	0
-132.6171875	-0.333344681054096	0
-132.548828125	-0.333344681054096	0
-132.48046875	-0.333344681054096	0
-132.412109375	-0.333344681054096	0
-132.34375	-0.333344681054096	0
-132.275390625	-0.333344681054096	0
-132.20703125	-0.333344681054096	0
-132.138671875	-0.333344681054096	0
-132.0703125	-0.333344681054096	0
-132.001953125	-0.333344681054096	0
-131.93359375	-0.333344681054096	0
-131.865234375	-0.333344681054096	0
-131.796875	-0.333344681054096	0
-131.728515625	-0.333344681054096	0
-131.66015625	-0.333344681054096	0
-131.591796875	-0.333344681054096	0
-131.5234375	-0.333344681054096	0
-131.455078125	-0.333344681054096	0
-131.38671875	-0.333344681054096	0
-131.318359375	-0.333344681054096	0
-131.25	-0.333344681054096	0
-131.181640625	-0.333344681054096	0
-131.11328125	-0.333344681054096	0
-131.044921875	-0.333344681054096	0
-130.9765625	-0.333344681054096	0
-130.908203125	-0.333344681054096	0
-130.83984375	-0.333344681054096	0
-130.771484375	-0.333344681054096	0
-130.703125	-0.333344681054096	0
-130.634765625	-0.333344681054096	0
-130.56640625	-0.333344681054096	0
-130.498046875	-0.333344681054096	0
-130.4296875	-0.333344681054096	0
-130.361328125	-0.333344681054096	0
-130.29296875	-0.333344681054096	0
-130.224609375	-0.333344681054096	0
-130.15625	-0.333344681054096	0
-130.087890625	-0.333344681054096	0
-130.01953125	-0.333344681054096	0
-129.951171875	-0.333344681054096	0
-129.8828125	-0.333344681054096	0
-129.814453125	-0.333344681054096	0
-129.74609375	-0.333344681054096	0
-129.677734375	-0.333344681054096	0
-129.609375	-0.333344681054096	0
-129.541015625	-0.333344681054096	0
-129.47265625	-0.333344681054096	0
-129.404296875	-0.333344681054096	0
-129.3359375	-0.333344681054096	0
-129.267578125	-0.333344681054096	0
-129.19921875	-0.333344681054096	0
-129.130859375	-0.333344681054096	0
-129.0625	-0.333344681054096	0
-128.994140625	-0.333344681054096	0
-128.92578125	-0.333344681054096	0
-128.857421875	-0.333344681054096	0
-128.7890625	-0.333344681054096	0
-128.720703125	-0.333344681054096	0
-128.65234375	-0.333344681054096	0
-128.583984375	-0.333344681054096	0
-128.515625	-0.333344681054096	0
-128.447265625	-0.333344681054096	0
-128.37890625	-0.333344681054096	0
-128.310546875	-0.333344681054096	0
-128.2421875	-0.333344681054096	0
-128.173828125	-0.333344681054096	0
-128.10546875	-0.333344681054096	0
-128.037109375	-0.333344681054096	0
-127.96875	-0.333344681054096	0
-127.900390625	-0.333344681054096	0
-127.83203125	-0.333344681054096	0
-127.763671875	-0.333344681054096	0
-127.6953125	-0.333344681054096	0
-127.626953125	-0.333344681054096	0
-127.55859375	-0.333344681054096	0
-127.490234375	-0.333344681054096	0
-127.421875	-0.333344681054096	0
-127.353515625	-0.333344681054096	0
-127.28515625	-0.333344681054096	0
-127.216796875	-0.333344681054096	0
-127.1484375	-0.333344681054096	0
-127.080078125	-0.333344681054096	0
-127.01171875	-0.333344681054096	0
-126.943359375	-0.333344681054096	0
-126.875	-0.333344681054096	0
-126.806640625	-0.333344681054096	0
-126.73828125	-0.333344681054096	0
-126.669921875	-0.333344681054096	0
-126.6015625	-0.333344681054096	0
-126.533203125	-0.333344681054096	0
-126.46484375	-0.333344681054096	0
-126.396484375	-0.333344681054096	0
-126.328125	-0.333344681054096	0
-126.259765625	-0.333344681054096	0
-126.19140625	-0.333344681054096	0
-126.123046875	-0.333344681054096	0
-126.0546875	-0.333344681054096	0
-125.986328125	-0.333344681054096	0
-125.91796875	-0.333344681054096	0
-125.849609375	-0.333344681054096	0
-125.78125	-0.333344681054096	0
-125.712890625	-0.333344681054096	0
-125.64453125	-0.333344681054096	0
-125.576171875	-0.333344681054096	0
-125.5078125	-0.333344681054096	0
-125.439453125	-0.333344681054096	0
-125.37109375	-0.333344681054096	0
-125.302734375	-0.333344681054096	0
-125.234375	-0.333344681054096	0
-125.166015625	-0.333344681054096	0
-125.09765625	-0.333344681054096	0
-125.029296875	-0.333344681054096	0
-124.9609375	-0.333344681054096	0
-124.892578125	-0.333344681054096	0
-124.82421875	-0.333344681054096	0
-124.755859375	-0.333344681054096	0
-124.6875	-0.333344681054096	0
-124.619140625	-0.333344681054096	0
-124.55078125	-0.333344681054096	0
-124.482421875	-0.333344681054096	0
-124.4140625	-0.333344681054096	0
-124.345703125	-0.333344681054096	0
-124.27734375	-0.333344681054096	0
-124.208984375	-0.333344681054096	0
-124.140625	-0.333344681054096	0
-124.072265625	-0.333344681054096	0
-124.00390625	-0.333344681054096	0
-123.935546875	-0.333344681054096	0
-123.8671875	-0.333344681054096	0
-123.798828125	-0.333344681054096	0
-123.73046875	-0.333344681054096	0
-123.662109375	-0.333344681054096	0
-123.59375	-0.333344681054096	0
-123.525390625	-0.333344681054096	0
-123.45703125	-0.333344681054096	0
-123.388671875	-0.333344681054096	0
-123.3203125	-0.333344681054096	0
-123.251953125	-0.333344681054096	0
-123.18359375	-0.333344681054096	0
-123.115234375	-0.333344681054096	0
-123.046875	-0.333344681054096	0
-122.978515625	-0.333344681054096	0
-122.91015625	-0.333344681054096	0
-122.841796875	-0.333344681054096	0
-122.7734375	-0.333344681054096	0
-122.705078125	-0.333344681054096	0
-122.63671875	-0.333344681054096	0
-122.568359375	-0.333344681054096	0
-122.5	-0.333344681054096	0
-122.431640625	-0.333344681054096	0
-122.36328125	-0.333344681054096	0
-122.294921875	-0.333344681054096	0
-122.2265625	-0.333344681054096	0
-122.158203125	-0.333344681054096	0
-122.08984375	-0.333344681054096	0
-122.021484375	-0.333344681054096	0
-121.953125	-0.333344681054096	0
-121.884765625	-0.333344681054096	0
-121.81640625	-0.333344681054096	0
-121.748046875	-0.333344681054096	0
-121.6796875	-0.333344681054096	0
-121.611328125	-0.333344681054096	0
-121.54296875	-0.333344681054096	0
-121.474609375	-0.333344681054096	0
-121.40625	-0.333344681054096	0
-121.337890625	-0.333344681054096	0
-121.26953125	-0.333344681054096	0
-121.201171875	-0.333344681054096	0
-121.1328125	-0.333344681054096	0
-121.064453125	-0.333344681054096	0
-120.99609375	-0.333344681054096	0
-120.927734375	-0.333344681054096	0
-120.859375	-0.333344681054096	0
-120.791015625	-0.333344681054096	0
-120.72265625	-0.333344681054096	0
-120.654296875	-0.333344681054096	0
-120.5859375	-0.333344681054096	0
-120.517578125	-0.333344681054096	0
-120.44921875	-0.333344681054096	0
-120.380859375	-0.333344681054096	0
-120.3125	-0.333344681054096	0
-120.244140625	-0.333344681054096	0
-120.17578125	-0.333344681054096	0
-120.107421875	-0.333344681054096	0
-120.0390625	-0.333344681054096	0
-119.970703125	-0.333344681054096	0
-119.90234375	-0.333344681054096	0
-119.833984375	-0.333344681054096	0
-119.765625	-0.333344681054096	0
-119.697265625	-0.333344681054096	0
-119.62890625	-0.333344681054096	0
-119.560546875	-0.333344681054096	0
-119.4921875	-0.333344681054096	0
-119.423828125	-0.333344681054096	0
-119.35546875	-0.333344681054096	0
-119.287109375	-0.333344681054096	0
-119.21875	-0.333344681054096	0
-119.150390625	-0.333344681054096	0
-119.08203125	-0.333344681054096	0
-119.013671875	-0.333344681054096	0
-118.9453125	-0.333344681054096	0
-118.876953125	-0.333344681054096	0
-118.80859375	-0.333344681054096	0
-118.740234375	-0.333344681054096	0
-118.671875	-0.333344681054096	0
-118.603515625	-0.333344681054096	0
-118.53515625	-0.333344681054096	0
-118.466796875	-0.333344681054096	0
-118.3984375	-0.333344681054096	0
-118.330078125	-0.333344681054096	0
-118.26171875	-0.333344681054096	0
-118.193359375	-0.333344681054096	0
-118.125	-0.333344681054096	0
-118.056640625	-0.333344681054096	0
-117.98828125	-0.333344681054096	0
-117.919921875	-0.333344681054096	0
-117.8515625	-0.333344681054096	0
-117.783203125	-0.333344681054096	0
-117.71484375	-0.333344681054096	0
-117.646484375	-0.333344681054096	0
-117.578125	-0.333344681054096	0
-117.509765625	-0.333344681054096	0
-117.44140625	-0.333344681054096	0
-117.373046875	-0.333344681054096	0
-117.3046875	-0.333344681054096	0
-117.236328125	-0.333344681054096	0
-117.16796875	-0.333344681054096	0
-117.099609375	-0.333344681054096	0
-117.03125	-0.333344681054096	0
-116.962890625	-0.333344681054096	0
-116.89453125	-0.333344681054096	0
-116.826171875	-0.333344681054096	0
-116.7578125	-0.333344681054096	0
-116.689453125	-0.333344681054096	0
-116.62109375	-0.333344681054096	0
-116.552734375	-0.333344681054096	0
-116.484375	-0.333344681054096	0
-116.416015625	-0.333344681054096	0
-116.34765625	-0.333344681054096	0
-116.279296875	-0.333344681054096	0
-116.2109375	-0.333344681054096	0
-116.142578125	-0.333344681054096	0
-116.07421875	-0.333344681054096	0
-116.005859375	-0.333344681054096	0
-115.9375	-0.333344681054096	0
-115.869140625	-0.333344681054096	0
-115.80078125	-0.333344681054096	0
-115.732421875	-0.333344681054096	0
-115.6640625	-0.333344681054096	0
-115.595703125	-0.333344681054096	0
-115.52734375	-0.333344681054096	0
-115.458984375	-0.333344681054096	0
-115.390625	-0.333344681054096	0
-115.322265625	-0.333344681054096	0
-115.25390625	-0.333344681054096	0
-115.185546875	-0.333344681054096	0
-115.1171875	-0.333344681054096	0
-115.048828125	-0.333344681054096	0
-114.98046875	-0.333344681054096	0
-114.912109375	-0.333344681054096	0
-114.84375	-0.333344681054096	0
-114.775390625	-0.333344681054096	0
-114.70703125	-0.333344681054096	0
-114.638671875	-0.333344681054096	0
-114.5703125	-0.333344681054096	0
-114.501953125	-0.333344681054096	0
-114.43359375	-0.333344681054096	0
-114.365234375	-0.333344681054096	0
-114.296875	-0.333344681054096	0
-114.228515625	-0.333344681054096	0
-114.16015625	-0.333344681054096	0
-114.091796875	-0.333344681054096	0
-114.0234375	-0.333344681054096	0
-113.955078125	-0.333344681054096	0
-113.88671875	-0.333344681054096	0
-113.818359375	-0.333344681054096	0
-113.75	-0.333344681054096	0
-113.681640625	-0.333344681054096	0
-113.61328125	-0.333344681054096	0
-113.544921875	-0.333344681054096	0
-113.4765625	-0.333344681054096	0
-113.408203125	-0.333344681054096	0
-113.33984375	-0.333344681054096	0
-113.271484375	-0.333344681054096	0
-113.203125	-0.333344681054096	0
-113.134765625	-0.333344681054096	0
-113.06640625	-0.333344681054096	0
-112.998046875	-0.333344681054096	0
-112.9296875	-0.333344681054096	0
-112.861328125	-0.333344681054096	0
-112.79296875	-0.333344681054096	0
-112.724609375	-0.333344681054096	0
-112.65625	-0.333344681054096	0
-112.587890625	-0.333344681054096	0
-112.51953125	-0.333344681054096	0
-112.451171875	-0.333344681054096	0
-112.3828125	-0.333344681054096	0
-112.314453125	-0.333344681054096	0
-112.24609375	-0.333344681054096	0
-112.177734375	-0.333344681054096	0
-112.109375	-0.333344681054096	0
-112.041015625	-0.333344681054096	0
-111.97265625	-0.333344681054096	0
-111.904296875	-0.333344681054096	0
-111.8359375	-0.333344681054096	0
-111.767578125	-0.333344681054096	0
-111.69921875	-0.333344681054096	0
-111.630859375	-0.333344681054096	0
-111.5625	-0.333344681054096	0
-111.494140625	-0.333344681054096	0
-111.42578125	-0.333344681054096	0
-111.357421875	-0.333344681054096	0
-111.2890625	-0.333344681054096	0
-111.220703125	-0.333344681054096	0
-111.15234375	-0.333344681054096	0
-111.083984375	-0.333344681054096	0
-111.015625	-0.333344681054096	0
-110.947265625	-0.333344681054096	0
-110.87890625	-0.333344681054096	0
-110.810546875	-0.333344681054096	0
-110.7421875	-0.333344681054096	0
-110.673828125	-0.333344681054096	0
-110.60546875	-0.333344681054096	0
-110.537109375	-0.333344681054096	0
-110.46875	-0.333344681054096	0
-110.400390625	-0.333344681054096	0
-110.33203125	-0.333344681054096	0
-110.263671875	-0.333344681054096	0
-110.1953125	-0.333344681054096	0
-110.126953125	-0.333344681054096	0
-110.05859375	-0.333344681054096	0
-109.990234375	-0.333344681054096	0
-109.921875	-0.333344681054096	0
-109.853515625	-0.333344681054096	0
-109.78515625	-0.333344681054096	0
-109.716796875	-0.333344681054096	0
-109.6484375	-0.333344681054096	0
-109.580078125	-0.333344681054096	0
-109.51171875	-0.333344681054096	0
-109.443359375	-0.333344681054096	0
-109.375	-0.333344681054096	0
-109.306640625	-0.333344681054096	0
-109.23828125	-0.333344681054096	0
-109.169921875	-0.333344681054096	0
-109.1015625	-0.333344681054096	0
-109.033203125	-0.333344681054096	0
-108.96484375	-0.333344681054096	0
-108.896484375	-0.333344681054096	0
-108.828125	-0.333344681054096	0
-108.759765625	-0.333344681054096	0
-108.69140625	-0.333344681054096	0
-108.623046875	-0.333344681054096	0
-108.5546875	-0.333344681054096	0
-108.486328125	-0.333344681054096	0
-108.41796875	-0.333344681054096	0
-108.349609375	-0.333344681054096	0
-108.28125	-0.333344681054096	0
-108.212890625	-0.333344681054096	0
-108.14453125	-0.333344681054096	0
-108.076171875	-0.333344681054096	0
-108.0078125	-0.333344681054096	0
-107.939453125	-0.333344681054096	0
-107.87109375	-0.333344681054096	0
-107.802734375	-0.333344681054096	0
-107.734375	-0.333344681054096	0
-107.666015625	-0.333344681054096	0
-107.59765625	-0.333344681054096	0
-107.529296875	-0.333344681054096	0
-107.4609375	-0.333344681054096	0
-107.392578125	-0.333344681054096	0
-107.32421875	-0.333344681054096	0
-107.255859375	-0.333344681054096	0
-107.1875	-0.333344681054096	0
-107.119140625	-0.333344681054096	0
-107.05078125	-0.333344681054096	0
-106.982421875	-0.333344681054096	0
-106.9140625	-0.333344681054096	0
-106.845703125	-0.333344681054096	0
-106.77734375	-0.333344681054096	0
-106.708984375	-0.333344681054096	0
-106.640625	-0.333344681054096	0
-106.572265625	-0.333344681054096	0
-106.50390625	-0.333344681054096	0
-106.435546875	-0.333344681054096	0
-106.3671875	-0.333344681054096	0
-106.298828125	-0.333344681054096	0
-106.23046875	-0.333344681054096	0
-106.162109375	-0.333344681054096	0
-106.09375	-0.333344681054096	0
-106.025390625	-0.333344681054096	0
-105.95703125	-0.333344681054096	0
-105.888671875	-0.333344681054096	0
-105.8203125	-0.333344681054096	0
-105.751953125	-0.333344681054096	0
-105.68359375	-0.333344681054096	0
-105.615234375	-0.333344681054096	0
-105.546875	-0.333344681054096	0
-105.478515625	-0.333344681054096	0
-105.41015625	-0.333344681054096	0
-105.341796875	-0.333344681054096	0
-105.2734375	-0.333344681054096	0
-105.205078125	-0.333344681054096	0
-105.13671875	-0.333344681054096	0
-105.068359375	-0.333344681054096	0
-105	-0.333344681054096	0
-104.931640625	-0.333344681054096	0
-104.86328125	-0.333344681054096	0
-104.794921875	-0.333344681054096	0
-104.7265625	-0.333344681054096	0
-104.658203125	-0.333344681054096	0
-104.58984375	-0.333344681054096	0
-104.521484375	-0.333344681054096	0
-104.453125	-0.333344681054096	0
-104.384765625	-0.333344681054096	0
-104.31640625	-0.333344681054096	0
-104.248046875	-0.333344681054096	0
-104.1796875	-0.333344681054096	0
-104.111328125	-0.333344681054096	0
-104.04296875	-0.333344681054096	0
-103.974609375	-0.333344681054096	0
-103.90625	-0.333344681054096	0
-103.837890625	-0.333344681054096	0
-103.76953125	-0.333344681054096	0
-103.701171875	-0.333344681054096	0
-103.6328125	-0.333344681054096	0
-103.564453125	-0.333344681054096	0
-103.49609375	-0.333344681054096	0
-103.427734375	-0.333344681054096	0
-103.359375	-0.333344681054096	0
-103.291015625	-0.333344681054096	0
-103.22265625	-0.333344681054096	0
-103.154296875	-0.333344681054096	0
-103.0859375	-0.333344681054096	0
-103.017578125	-0.333344681054096	0
-102.94921875	-0.333344681054096	0
-102.880859375	-0.333344681054096	0
-102.8125	-0.333344681054096	0
-102.744140625	-0.333344681054096	0
-102.67578125	-0.333344681054096	0
-102.607421875	-0.333344681054096	0
-102.5390625	-0.333344681054096	0
-102.470703125	-0.333344681054096	0
-102.40234375	-0.333344681054096	0
-102.333984375	-0.333344681054096	0
-102.265625	-0.333344681054096	0
-102.197265625	-0.333344681054096	0
-102.12890625	-0.333344681054096	0
-102.060546875	-0.333344681054096	0
-101.9921875	-0.333344681054096	0
-101.923828125	-0.333344681054096	0
-101.85546875	-0.333344681054096	0
-101.787109375	-0.333344681054096	0
-101.71875	-0.333344681054096	0
-101.650390625	-0.333344681054096	0
-101.58203125	-0.333344681054096	0
-101.513671875	-0.333344681054096	0
-101.4453125	-0.333344681054096	0
-101.376953125	-0.333344681054096	0
-101.30859375	-0.333344681054096	0
-101.240234375	-0.333344681054096	0
-101.171875	-0.333344681054096	0
-101.103515625	-0.333344681054096	0
-101.03515625	-0.333344681054096	0
-100.966796875	-0.333344681054096	0
-100.8984375	-0.333344681054096	0
-100.830078125	-0.333344681054096	0
-100.76171875	-0.333344681054096	0
-100.693359375	-0.333344681054096	0
-100.625	-0.333344681054096	0
-100.556640625	-0.333344681054096	0
-100.48828125	-0.333344681054096	0
-100.419921875	-0.333344681054096	0
-100.3515625	-0.333344681054096	0
-100.283203125	-0.333344681054096	0
-100.21484375	-0.333344681054096	0
-100.146484375	-0.333344681054096	0
-100.078125	-0.333344681054096	0
-100.009765625	-0.333344681054096	0
-99.94140625	-0.333344681054096	0
-99.873046875	-0.333344681054096	0
-99.8046875	-0.333344681054096	0
-99.736328125	-0.333344681054096	0
-99.66796875	-0.333344681054096	0
-99.599609375	-0.333344681054096	0
-99.53125	-0.333344681054096	0
-99.462890625	-0.333344681054096	0
-99.39453125	-0.333344681054096	0
-99.326171875	-0.333344681054096	0
-99.2578125	-0.333344681054096	0
-99.189453125	-0.333344681054096	0
-99.12109375	-0.333344681054096	0
-99.052734375	-0.333344681054096	0
-98.984375	-0.333344681054096	0
-98.916015625	-0.333344681054096	0
-98.84765625	-0.333344681054096	0
-98.779296875	-0.333344681054096	0
-98.7109375	-0.333344681054096	0
-98.642578125	-0.333344681054096	0
-98.57421875	-0.333344681054096	0
-98.505859375	-0.333344681054096	0
-98.4375	-0.333344681054096	0
-98.369140625	-0.333344681054096	0
-98.30078125	-0.333344681054096	0
-98.232421875	-0.333344681054096	0
-98.1640625	-0.333344681054096	0
-98.095703125	-0.333344681054096	0
-98.02734375	-0.333344681054096	0
-97.958984375	-0.333344681054096	0
-97.890625	-0.333344681054096	0
-97.822265625	-0.333344681054096	0
-97.75390625	-0.333344681054096	0
-97.685546875	-0.333344681054096	0
-97.6171875	-0.333344681054096	0
-97.548828125	-0.333344681054096	0
-97.48046875	-0.333344681054096	0
-97.412109375	-0.333344681054096	0
-97.34375	-0.333344681054096	0
-97.275390625	-0.333344681054096	0
-97.20703125	-0.333344681054096	0
-97.138671875	-0.333344681054096	0
-97.0703125	-0.333344681054096	0
-97.001953125	-0.333344681054096	0
-96.93359375	-0.333344681054096	0
-96.865234375	-0.333344681054096	0
-96.796875	-0.333344681054096	0
-96.728515625	-0.333344681054096	0
-96.66015625	-0.333344681054096	0
-96.591796875	-0.333344681054096	0
-96.5234375	-0.333344681054096	0
-96.455078125	-0.333344681054096	0
-96.38671875	-0.333344681054096	0
-96.318359375	-0.333344681054096	0
-96.25	-0.333344681054096	0
-96.181640625	-0.333344681054096	0
-96.11328125	-0.333344681054096	0
-96.044921875	-0.333344681054096	0
-95.9765625	-0.333344681054096	0
-95.908203125	-0.333344681054096	0
-95.83984375	-0.333344681054096	0
-95.771484375	-0.333344681054096	0
-95.703125	-0.333344681054096	0
-95.634765625	-0.333344681054096	0
-95.56640625	-0.333344681054096	0
-95.498046875	-0.333344681054096	0
-95.4296875	-0.333344681054096	0
-95.361328125	-0.333344681054096	0
-95.29296875	-0.333344681054096	0
-95.224609375	-0.333344681054096	0
-95.15625	-0.333344681054096	0
-95.087890625	-0.333344681054096	0
-95.01953125	-0.333344681054096	0
-94.951171875	-0.333344681054096	0
-94.8828125	-0.333344681054096	0
-94.814453125	-0.333344681054096	0
-94.74609375	-0.333344681054096	0
-94.677734375	-0.333344681054096	0
-94.609375	-0.333344681054096	0
-94.541015625	-0.333344681054096	0
-94.47265625	-0.333344681054096	0
-94.404296875	-0.333344681054096	0
-94.3359375	-0.333344681054096	0
-94.267578125	-0.333344681054096	0
-94.19921875	-0.333344681054096	0
-94.130859375	-0.333344681054096	0
-94.0625	-0.333344681054096	0
-93.994140625	-0.333344681054096	0
-93.92578125	-0.333344681054096	0
-93.857421875	-0.333344681054096	0
-93.7890625	-0.333344681054096	0
-93.720703125	-0.333344681054096	0
-93.65234375	-0.333344681054096	0
-93.583984375	-0.333344681054096	0
-93.515625	-0.333344681054096	0
-93.447265625	-0.333344681054096	0
-93.37890625	-0.333344681054096	0
-93.310546875	-0.333344681054096	0
-93.2421875	-0.333344681054096	0
-93.173828125	-0.333344681054096	0
-93.10546875	-0.333344681054096	0
-93.037109375	-0.333344681054096	0
-92.96875	-0.333344681054096	0
-92.900390625	-0.333344681054096	0
-92.83203125	-0.333344681054096	0
-92.763671875	-0.333344681054096	0
-92.6953125	-0.333344681054096	0
-92.626953125	-0.333344681054096	0
-92.55859375	-0.333344681054096	0
-92.490234375	-0.333344681054096	0
-92.421875	-0.333344681054096	0
-92.353515625	-0.333344681054096	0
-92.28515625	-0.333344681054096	0
-92.216796875	-0.333344681054096	0
-92.1484375	-0.333344681054096	0
-92.080078125	-0.333344681054096	0
-92.01171875	-0.333344681054096	0
-91.943359375	-0.333344681054096	0
-91.875	-0.333344681054096	0
-91.806640625	-0.333344681054096	0
-91.73828125	-0.333344681054096	0
-91.669921875	-0.333344681054096	0
-91.6015625	-0.333344681054096	0
-91.533203125	-0.333344681054096	0
-91.46484375	-0.333344681054096	0
-91.396484375	-0.333344681054096	0
-91.328125	-0.333344681054096	0
-91.259765625	-0.333344681054096	0
-91.19140625	-0.333344681054096	0
-91.123046875	-0.333344681054096	0
-91.0546875	-0.333344681054096	0
-90.986328125	-0.333344681054096	0
-90.91796875	-0.333344681054096	0
-90.849609375	-0.333344681054096	0
-90.78125	-0.333344681054096	0
-90.712890625	-0.333344681054096	0
-90.64453125	-0.333344681054096	0
-90.576171875	-0.333344681054096	0
-90.5078125	-0.333344681054096	0
-90.439453125	-0.333344681054096	0
-90.37109375	-0.333344681054096	0
-90.302734375	-0.333344681054096	0
-90.234375	-0.333344681054096	0
-90.166015625	-0.333344681054096	0
-90.09765625	-0.333344681054096	0
-90.029296875	-0.333344681054096	0
-89.9609375	-0.333344681054096	0
-89.892578125	-0.333344681054096	0
-89.82421875	-0.333344681054096	0
-89.755859375	-0.333344681054096	0
-89.6875	-0.333344681054096	0
-89.619140625	-0.333344681054096	0
-89.55078125	-0.333344681054096	0
-89.482421875	-0.333344681054096	0
-89.4140625	-0.333344681054096	0
-89.345703125	-0.333344681054096	0
-89.27734375	-0.333344681054096	0
-89.208984375	-0.333344681054096	0
-89.140625	-0.333344681054096	0
-89.072265625	-0.333344681054096	0
-89.00390625	-0.333344681054096	0
-88.935546875	-0.333344681054096	0
-88.8671875	-0.333344681054096	0
-88.798828125	-0.333344681054096	0
-88.73046875	-0.333344681054096	0
-88.662109375	-0.333344681054096	0
-88.59375	-0.333344681054096	0
-88.525390625	-0.333344681054096	0
-88.45703125	-0.333344681054096	0
-88.388671875	-0.333344681054096	0
-88.3203125	-0.333344681054096	0
-88.251953125	-0.333344681054096	0
-88.18359375	-0.333344681054096	0
-88.115234375	-0.333344681054096	0
-88.046875	-0.333344681054096	0
-87.978515625	-0.333344681054096	0
-87.91015625	-0.333344681054096	0
-87.841796875	-0.333344681054096	0
-87.7734375	-0.333344681054096	0
-87.705078125	-0.333344681054096	0
-87.63671875	-0.333344681054096	0
-87.568359375	-0.333344681054096	0
-87.5	-0.333344681054096	0
-87.431640625	-0.333344681054096	0
-87.36328125	-0.333344681054096	0
-87.294921875	-0.333344681054096	0
-87.2265625	-0.333344681054096	0
-87.158203125	-0.333344681054096	0
-87.08984375	-0.333344681054096	0
-87.021484375	-0.333344681054096	0
-86.953125	-0.333344681054096	0
-86.884765625	-0.333344681054096	0
-86.81640625	-0.333344681054096	0
-86.748046875	-0.333344681054096	0
-86.6796875	-0.333344681054096	0
-86.611328125	-0.333344681054096	0
-86.54296875	-0.333344681054096	0
-86.474609375	-0.333344681054096	0
-86.40625	-0.333344681054096	0
-86.337890625	-0.333344681054096	0
-86.26953125	-0.333344681054096	0
-86.201171875	-0.333344681054096	0
-86.1328125	-0.333344681054096	0
-86.064453125	-0.333344681054096	0
-85.99609375	-0.333344681054096	0
-85.927734375	-0.333344681054096	0
-85.859375	-0.333344681054096	0
-85.791015625	-0.333344681054096	0
-85.72265625	-0.333344681054096	0
-85.654296875	-0.333344681054096	0
-85.5859375	-0.333344681054096	0
-85.517578125	-0.333344681054096	0
-85.44921875	-0.333344681054096	0
-85.380859375	-0.333344681054096	0
-85.3125	-0.333344681054096	0
-85.244140625	-0.333344681054096	0
-85.17578125	-0.333344681054096	0
-85.107421875	-0.333344681054096	0
-85.0390625	-0.333344681054096	0
-84.970703125	-0.333344681054096	0
-84.90234375	-0.333344681054096	0
-84.833984375	-0.333344681054096	0
-84.765625	-0.333344681054096	0
-84.697265625	-0.333344681054096	0
-84.62890625	-0.333344681054096	0
-84.560546875	-0.333344681054096	0
-84.4921875	-0.333344681054096	0
-84.423828125	-0.333344681054096	0
-84.35546875	-0.333344681054096	0
-84.287109375	-0.333344681054096	0
-84.21875	-0.333344681054096	0
-84.150390625	-0.333344681054096	0
-84.08203125	-0.333344681054096	0
-84.013671875	-0.333344681054096	0
-83.9453125	-0.333344681054096	0
-83.876953125	-0.333344681054096	0
-83.80859375	-0.333344681054096	0
-83.740234375	-0.333344681054096	0
-83.671875	-0.333344681054096	0
-83.603515625	-0.333344681054096	0
-83.53515625	-0.333344681054096	0
-83.466796875	-0.333344681054096	0
-83.3984375	-0.333344681054096	0
-83.330078125	-0.333344681054096	0
-83.26171875	-0.333344681054096	0
-83.193359375	-0.333344681054096	0
-83.125	-0.333344681054096	0
-83.056640625	-0.333344681054096	0
-82.98828125	-0.333344681054096	0
-82.919921875	-0.333344681054096	0
-82.8515625	-0.333344681054096	0
-82.783203125	-0.333344681054096	0
-82.71484375	-0.333344681054096	0
-82.646484375	-0.333344681054096	0
-82.578125	-0.333344681054096	0
-82.509765625	-0.333344681054096	0
-82.44140625	-0.333344681054096	0
-82.373046875	-0.333344681054096	0
-82.3046875	-0.333344681054096	0
-82.236328125	-0.333344681054096	0
-82.16796875	-0.333344681054096	0
-82.099609375	-0.333344681054096	0
-82.03125	-0.333344681054096	0
-81.962890625	-0.333344681054096	0
-81.89453125	-0.333344681054096	0
-81.826171875	-0.333344681054096	0
-81.7578125	-0.333344681054096	0
-81.689453125	-0.333344681054096	0
-81.62109375	-0.333344681054096	0
-81.552734375	-0.333344681054096	0
-81.484375	-0.333344681054096	0
-81.416015625	-0.333344681054096	0
-81.34765625	-0.333344681054096	0
-81.279296875	-0.333344681054096	0
-81.2109375	-0.333344681054096	0
-81.142578125	-0.333344681054096	0
-81.07421875	-0.333344681054096	0
-81.005859375	-0.333344681054096	0
-80.9375	-0.333344681054096	0
-80.869140625	-0.333344681054096	0
-80.80078125	-0.333344681054096	0
-80.732421875	-0.333344681054096	0
-80.6640625	-0.333344681054096	0
-80.595703125	-0.333344681054096	0
-80.52734375	-0.333344681054096	0
-80.458984375	-0.333344681054096	0
-80.390625	-0.333344681054096	0
-80.322265625	-0.333344681054096	0
-80.25390625	-0.333344681054096	0
-80.185546875	-0.333344681054096	0
-80.1171875	-0.333344681054096	0
-80.048828125	-0.333344681054096	0
-79.98046875	-0.333344681054096	0
-79.912109375	-0.333344681054096	0
-79.84375	-0.333344681054096	0
-79.775390625	-0.333344681054096	0
-79.70703125	-0.333344681054096	0
-79.638671875	-0.333344681054096	0
-79.5703125	-0.333344681054096	0
-79.501953125	-0.333344681054096	0
-79.43359375	-0.333344681054096	0
-79.365234375	-0.333344681054096	0
-79.296875	-0.333344681054096	0
-79.228515625	-0.333344681054096	0
-79.16015625	-0.333344681054096	0
-79.091796875	-0.333344681054096	0
-79.0234375	-0.333344681054096	0
-78.955078125	-0.333344681054096	0
-78.88671875	-0.333344681054096	0
-78.818359375	-0.333344681054096	0
-78.75	-0.333344681054096	0
-78.681640625	-0.333344681054096	0
-78.61328125	-0.333344681054096	0
-78.544921875	-0.333344681054096	0
-78.4765625	-0.333344681054096	0
-78.408203125	-0.333344681054096	0
-78.33984375	-0.333344681054096	0
-78.271484375	-0.333344681054096	0
-78.203125	-0.333344681054096	0
-78.134765625	-0.333344681054096	0
-78.06640625	-0.333344681054096	0
-77.998046875	-0.333344681054096	0
-77.9296875	-0.333344681054096	0
-77.861328125	-0.333344681054096	0
-77.79296875	-0.333344681054096	0
-77.724609375	-0.333344681054096	0
-77.65625	-0.333344681054096	0
-77.587890625	-0.333344681054096	0
-77.51953125	-0.333344681054096	0
-77.451171875	-0.333344681054096	0
-77.3828125	-0.333344681054096	0
-77.314453125	-0.333344681054096	0
-77.24609375	-0.333344681054096	0
-77.177734375	-0.333344681054096	0
-77.109375	-0.333344681054096	0
-77.041015625	-0.333344681054096	0
-76.97265625	-0.333344681054096	0
-76.904296875	-0.333344681054096	0
-76.8359375	-0.333344681054096	0
-76.767578125	-0.333344681054096	0
-76.69921875	-0.333344681054096	0
-76.630859375	-0.333344681054096	0
-76.5625	-0.333344681054096	0
-76.494140625	-0.333344681054096	0
-76.42578125	-0.333344681054096	0
-76.357421875	-0.333344681054096	0
-76.2890625	-0.333344681054096	0
-76.220703125	-0.333344681054096	0
-76.15234375	-0.333344681054096	0
-76.083984375	-0.333344681054096	0
-76.015625	-0.333344681054096	0
-75.947265625	-0.333344681054096	0
-75.87890625	-0.333344681054096	0
-75.810546875	-0.333344681054096	0
-75.7421875	-0.333344681054096	0
-75.673828125	-0.333344681054096	0
-75.60546875	-0.333344681054096	0
-75.537109375	-0.333344681054096	0
-75.46875	-0.333344681054096	0
-75.400390625	-0.333344681054096	0
-75.33203125	-0.333344681054096	0
-75.263671875	-0.333344681054096	0
-75.1953125	-0.333344681054096	0
-75.126953125	-0.333344681054096	0
-75.05859375	-0.333344681054096	0
-74.990234375	-0.333344681054096	0
-74.921875	-0.333344681054096	0
-74.853515625	-0.333344681054096	0
-74.78515625	-0.333344681054096	0
-74.716796875	-0.333344681054096	0
-74.6484375	-0.333344681054096	0
-74.580078125	-0.333344681054096	0
-74.51171875	-0.333344681054096	0
-74.443359375	-0.333344681054096	0
-74.375	-0.333344681054096	0
-74.306640625	-0.333344681054096	0
-74.23828125	-0.333344681054096	0
-74.169921875	-0.333344681054096	0
-74.1015625	-0.333344681054096	0
-74.033203125	-0.333344681054096	0
-73.96484375	-0.333344681054096	0
-73.896484375	-0.333344681054096	0
-73.828125	-0.333344681054096	0
-73.759765625	-0.333344681054096	0
-73.69140625	-0.333344681054096	0
-73.623046875	-0.333344681054096	0
-73.5546875	-0.333344681054096	0
-73.486328125	-0.333344681054096	0
-73.41796875	-0.333344681054096	0
-73.349609375	-0.333344681054096	0
-73.28125	-0.333344681054096	0
-73.212890625	-0.333344681054096	0
-73.14453125	-0.333344681054096	0
-73.076171875	-0.333344681054096	0
-73.0078125	-0.333344681054096	0
-72.939453125	-0.333344681054096	0
-72.87109375	-0.333344681054096	0
-72.802734375	-0.333344681054096	0
-72.734375	-0.333344681054096	0
-72.666015625	-0.333344681054096	0
-72.59765625	-0.333344681054096	0
-72.529296875	-0.333344681054096	0
-72.4609375	-0.333344681054096	0
-72.392578125	-0.333344681054096	0
-72.32421875	-0.333344681054096	0
-72.255859375	-0.333344681054096	0
-72.1875	-0.333344681054096	0
-72.119140625	-0.333344681054096	0
-72.05078125	-0.333344681054096	0
-71.982421875	-0.333344681054096	0
-71.9140625	-0.333344681054096	0
-71.845703125	-0.333344681054096	0
-71.77734375	-0.333344681054096	0
-71.708984375	-0.333344681054096	0
-71.640625	-0.333344681054096	0
-71.572265625	-0.333344681054096	0
-71.50390625	-0.333344681054096	0
-71.435546875	-0.333344681054096	0
-71.3671875	-0.333344681054096	0
-71.298828125	-0.333344681054096	0
-71.23046875	-0.333344681054096	0
-71.162109375	-0.333344681054096	0
-71.09375	-0.333344681054096	0
-71.025390625	-0.333344681054096	0
-70.95703125	-0.333344681054096	0
-70.888671875	-0.333344681054096	0
-70.8203125	-0.333344681054096	0
-70.751953125	-0.333344681054096	0
-70.68359375	-0.333344681054096	0
-70.615234375	-0.333344681054096	0
-70.546875	-0.333344681054096	0
-70.478515625	-0.333344681054096	0
-70.41015625	-0.333344681054096	0
-70.341796875	-0.333344681054096	0
-70.2734375	-0.333344681054096	0
-70.205078125	-0.333344681054096	0
-70.13671875	-0.333344681054096	0
-70.068359375	-0.333344681054096	0
-70	-0.333344681054096	0
-69.931640625	-0.333344681054096	0
-69.86328125	-0.333344681054096	0
-69.794921875	-0.333344681054096	0
-69.7265625	-0.333344681054096	0
-69.658203125	-0.430874590096121	1.42994389633422
-69.58984375	-0.447401598996265	1.44555556001091
-69.521484375	-0.464480572006551	1.44699452425115
-69.453125	-0.481387399994359	1.4340892188033
-69.384765625	-0.497740757779869	1.40892726844538
-69.31640625	-0.513405101246262	1.37292007957372
-69.248046875	-0.528075572074803	1.32608010439694
-69.1796875	-0.541342922445327	1.2720047297118
-69.111328125	-0.553532836544415	1.21317373954753
-69.04296875	-0.564605240973277	1.14954402317552
-68.974609375	-0.5745792532672	1.08224774710824
-68.90625	-0.583223118499633	1.01241040983687
-68.837890625	-0.590838960940676	0.944441570146349
-68.76953125	-0.598151773872031	0.876565287451988
-68.701171875	-0.604927369281502	0.805693608344798
-68.6328125	-0.61091924945968	0.733833173006269
-68.564453125	-0.616575218052163	0.661577977567758
-68.49609375	-0.621911776057545	0.586228707106336
-68.427734375	-0.626863334701873	0.50705518487058
-68.359375	-0.631150150537532	0.421471149058264
-68.291015625	-0.634296534235692	0.330536836328761
-68.22265625	-0.636016546944796	0.233924333291601
-68.154296875	-0.635653622083027	0.1353151439407
-68.0859375	-0.633530696375933	0.0384432114863567
-68.017578125	-0.629444639607685	-0.0564500254012111
-67.94921875	-0.623228608548347	-0.144086735901567
-67.880859375	-0.615412027257783	-0.219044045967635
-67.8125	-0.607159863268118	-0.279070621441093
-67.744140625	-0.599306992949165	-0.328829635165695
-67.67578125	-0.591785388355523	-0.371155156695947
-67.607421875	-0.584931459882168	-0.406301632340854
-67.5390625	-0.57912248028204	-0.438440718956812
-67.470703125	-0.57410901767704	-0.471337166941476
-67.40234375	-0.569832496251831	-0.506657537775332
-67.333984375	-0.566163421879744	-0.549890899579368
-67.265625	-0.561880332413473	-0.604966656482225
-67.197265625	-0.555946871674741	-0.668473821029695
-67.12890625	-0.547735949149906	-0.737856567220475
-67.060546875	-0.536476625164556	-0.806808492966832
-66.9921875	-0.522225439163527	-0.868692982880222
-66.923828125	-0.504828081541367	-0.916825030222373
-66.85546875	-0.485191391415984	-0.941598272750337
-66.787109375	-0.464668325443307	-0.941622818404872
-66.71875	-0.443933855905403	-0.916467822473392
-66.650390625	-0.42394987223233	-0.864245206114035
-66.58203125	-0.406122332426742	-0.786883397777112
-66.513671875	-0.391297556466783	-0.6919730639266
-66.4453125	-0.379414516641728	-0.585087600693555
-66.376953125	-0.370653495840907	-0.468116839630561
-66.30859375	-0.365468067242155	-0.346134131834924
-66.240234375	-0.363639148979483	-0.225267538793004
-66.171875	-0.364832668863743	-0.109315516167693
-66.103515625	-0.368478781501224	-0.00156373322234752
-66.03515625	-0.37411780016232	0.0981707367515297
-65.966796875	-0.381698645900423	0.188893299002063
-65.8984375	-0.390952275334666	0.26790910892865
-65.830078125	-0.40126046742058	0.333880236418779
-65.76171875	-0.412184621910292	0.388309352774785
-65.693359375	-0.423621289930546	0.431982947166069
-65.625	-0.435454701838716	0.464458937375582
-65.556640625	-0.447430663335505	0.484833156369042
-65.48828125	-0.459146416252793	0.492305136126015
-65.419921875	-0.46992768792245	0.487581109586881
-65.3515625	-0.479329558347366	0.474337077022996
-65.283203125	-0.487216444409898	0.45580497025499
-65.21484375	-0.493507208120345	0.435065881087372
-65.146484375	-0.49812896159768	0.416049502418969
-65.078125	-0.501560119068014	0.404410348972474
-65.009765625	-0.504797791056242	0.400294894185017
-64.94140625	-0.50792251471331	0.401175867198783
-64.873046875	-0.511078930304257	0.41059839047514
-64.8046875	-0.5153981261055	0.428265372310451
-64.736328125	-0.521198786937949	0.448505108312893
-64.66796875	-0.528408188981262	0.470460310506826
-64.599609375	-0.537774106805204	0.49264149839513
-64.53125	-0.549641157042044	0.506034121842484
-64.462890625	-0.563139381987336	0.504688539594935
-64.39453125	-0.577651865276535	0.486078936693207
-64.326171875	-0.592336704656859	0.44927235763778
-64.2578125	-0.606961363244642	0.393316481418305
-64.189453125	-0.620291784912776	0.315120972358909
-64.12109375	-0.631492587913277	0.220309814167704
-64.052734375	-0.64017016627482	0.109234334766882
-63.984375	-0.645264103296424	-0.0139803591944581
-63.916015625	-0.646230820243877	-0.141900187590016
-63.84765625	-0.643254322866285	-0.265480810988682
-63.779296875	-0.637065202258476	-0.381626089204958
-63.7109375	-0.627585313891535	-0.488561399598465
-63.642578125	-0.614801897004332	-0.579220170183029
-63.57421875	-0.599925708597353	-0.647112315167963
-63.505859375	-0.583790661805304	-0.694459038924462
-63.4375	-0.566685916412242	-0.71713353646824
-63.369140625	-0.550156935384573	-0.715289722558152
-63.30078125	-0.534509367868955	-0.694378548246711
-63.232421875	-0.5199836780221	-0.652875925062038
-63.1640625	-0.507671331076558	-0.592290372607201
-63.095703125	-0.498092842538211	-0.51892402899655
-63.02734375	-0.49134093033081	-0.437784624924418
-62.958984375	-0.487010315414077	-0.353472926938148
-62.890625	-0.484925477427182	-0.264135139860908
-62.822265625	-0.48571889174679	-0.17321863550005
-62.75390625	-0.489023613734015	-0.0851250671799171
-62.685546875	-0.494758454149652	-0.00119703135262935
-62.6171875	-0.50277526522463	0.0753892325745021
-62.548828125	-0.512664218851875	0.141870760463831
-62.48046875	-0.523831877926611	0.198288814855752
-62.412109375	-0.536194783432739	0.246202061753212
-62.34375	-0.549870142483719	0.285152617732637
-62.275390625	-0.564883850268958	0.312793503909144
-62.20703125	-0.580938172030336	0.326954542250801
-62.138671875	-0.597704803036827	0.326299107248022
-62.0703125	-0.614842984892928	0.310418892863591
-62.001953125	-0.63211557998442	0.277930540409256
-61.93359375	-0.648925807701802	0.228388142286759
-61.865234375	-0.665037560858899	0.163037778431468
-61.796875	-0.680213206603866	0.080365837648702
-61.728515625	-0.693754233280421	-0.0208072109299899
-61.66015625	-0.70480595428534	-0.139176894218007
-61.591796875	-0.712489618584195	-0.271060300668321
-61.5234375	-0.716376636872112	-0.409368134967593
-61.455078125	-0.716520520891642	-0.549897349473634
-61.38671875	-0.712579049747709	-0.687083934905612
-61.318359375	-0.705003605871503	-0.81342676538432
-61.25	-0.694439809973868	-0.925876508809641
-61.181640625	-0.681229199180127	-1.02181510670422
-61.11328125	-0.665835879580423	-1.09665236766739
-61.044921875	-0.649339293186386	-1.14771280415155
-60.9765625	-0.632467034008484	-1.17668053336387
-60.908203125	-0.615551859630567	-1.18242299687181
-60.83984375	-0.599735930649861	-1.16270613809447
-60.771484375	-0.586295502896228	-1.12370981836277
-60.703125	-0.575172477966881	-1.07156877959434
-60.634765625	-0.566648793012345	-1.00813645416232
-60.56640625	-0.560832599915589	-0.93844858889329
-60.498046875	-0.557634248366322	-0.864352618000135
-60.4296875	-0.557205174516988	-0.78934078697696
-60.361328125	-0.559345833551571	-0.715990636371236
-60.29296875	-0.564210584255282	-0.647136107060787
-60.224609375	-0.571372540109497	-0.588184921122906
-60.15625	-0.580127269568141	-0.538845874918699
-60.087890625	-0.590581204191354	-0.499239433238661
-60.01953125	-0.602374107108691	-0.472303554489467
-59.951171875	-0.615231226193444	-0.457327031383726
-59.8828125	-0.629086668347196	-0.456652748222289
-59.814453125	-0.643512545392432	-0.470920214912458
-59.74609375	-0.658397227389801	-0.502683221627035
-59.677734375	-0.672697460704309	-0.553115409469422
-59.609375	-0.686278869128935	-0.618020714062268
-59.541015625	-0.699044826488462	-0.700911477176359
-59.47265625	-0.70997790655189	-0.801123413968125
-59.404296875	-0.718774443137251	-0.915373338111315
-59.3359375	-0.725106249266815	-1.04407386554876
-59.267578125	-0.727875111614771	-1.18570923269097
-59.19921875	-0.726351058861876	-1.33192113443645
-59.130859375	-0.720698594945184	-1.4750724735833
-59.0625	-0.711388485231003	-1.61046672525527
-58.994140625	-0.698473027441227	-1.73592085650439
-58.92578125	-0.68199636712658	-1.84435787574437
-58.857421875	-0.662720663780926	-1.93007546071497
-58.7890625	-0.641671977237261	-1.98800027404089
-58.720703125	-0.620144528033724	-2.0190826589937
-58.65234375	-0.598612248193018	-2.02275621685091
-58.583984375	-0.578506592467908	-1.99901138017316
-58.515625	-0.560532346862436	-1.95303662723359
-58.447265625	-0.545649521388872	-1.88728336631856
-58.37890625	-0.534544463723041	-1.81136591971303
-58.310546875	-0.527084869564702	-1.73178288681137
-58.2421875	-0.523234381603117	-1.65740145585935
-58.173828125	-0.521629667080052	-1.59467057771719
-58.10546875	-0.521498488309869	-1.54219440350946
-58.037109375	-0.522362475379613	-1.5024152387349
-57.96875	-0.523231824680434	-1.47549049337381
-57.900390625	-0.523183733710611	-1.45883970668457
-57.83203125	-0.521653606405275	-1.44618631749044
-57.763671875	-0.518600988775167	-1.43253726091403
-57.6953125	-0.514130893390135	-1.4115406918074
-57.626953125	-0.508861867287072	-1.37942824731664
-57.55859375	-0.503261115928864	-1.33087275187222
-57.490234375	-0.499007741574793	-1.26326463889089
-57.421875	-0.497226298984025	-1.18193958089955
-57.353515625	-0.498637024846529	-1.09229607310419
-57.28515625	-0.503475108483834	-1.00067578491272
-57.216796875	-0.512078198500263	-0.912632508126398
-57.1484375	-0.524178824038915	-0.836948972259986
-57.080078125	-0.539185398060817	-0.778341674882988
-57.01171875	-0.556405745234668	-0.743055978007553
-56.943359375	-0.574622717900978	-0.734075804243992
-56.875	-0.592604330939748	-0.751903698021804
-56.806640625	-0.609339847567138	-0.79283402326688
-56.73828125	-0.624184711709028	-0.854889239782585
-56.669921875	-0.63621922411807	-0.932283161322493
-56.6015625	-0.645568001991865	-1.01908298984366
-56.533203125	-0.652078000577988	-1.11324609914535
-56.46484375	-0.655434007624216	-1.21037762902995
-56.396484375	-0.655742955640727	-1.30295428992569
-56.328125	-0.654119021763872	-1.38827096956133
-56.259765625	-0.65063297511576	-1.46829479411139
-56.19140625	-0.645518456249042	-1.54069396134839
-56.123046875	-0.638730359778044	-1.60590979136911
-56.0546875	-0.630537345665805	-1.65972843866091
-55.986328125	-0.621194730225848	-1.7039146246557
-55.91796875	-0.610595515275604	-1.73301562318831
-55.849609375	-0.599865327224666	-1.74673777786649
-55.78125	-0.588931723525332	-1.74596827585497
-55.712890625	-0.578625557213193	-1.72817370755929
-55.64453125	-0.569447116527337	-1.69803436489545
-55.576171875	-0.56122354534553	-1.65547721640478
-55.5078125	-0.554616698730175	-1.59887056421224
-55.439453125	-0.550378562727568	-1.53184628007739
-55.37109375	-0.548707640798775	-1.45870392796412
-55.302734375	-0.549670052661999	-1.38281844486361
-55.234375	-0.553304189948198	-1.30710776981043
-55.166015625	-0.559590796808407	-1.23474809955934
-55.09765625	-0.56857122812023	-1.16895663510673
-55.029296875	-0.579904668406589	-1.11477868453368
-54.9609375	-0.593198466103604	-1.07342313687706
-54.892578125	-0.608124232907083	-1.05024626619902
-54.82421875	-0.623449375501026	-1.04471008621862
-54.755859375	-0.639312768068851	-1.05493467361561
-54.6875	-0.655142388447039	-1.08546424580228
-54.619140625	-0.669861527571404	-1.13509046893162
-54.55078125	-0.682868470447569	-1.19969034240135
-54.482421875	-0.694024222178067	-1.27690353064318
-54.4140625	-0.702731410105827	-1.36524125745338
-54.345703125	-0.708486568012675	-1.46007095842509
-54.27734375	-0.710900491975512	-1.55482644958726
-54.208984375	-0.710491938865748	-1.64122024637161
-54.140625	-0.708055221794944	-1.71712693806862
-54.072265625	-0.703883144697875	-1.78035902126259
-54.00390625	-0.698548732846403	-1.82725949462384
-53.935546875	-0.692886633281016	-1.85596342499504
-53.8671875	-0.687843560780128	-1.86521391548271
-53.798828125	-0.684714675269199	-1.85819312118212
-53.73046875	-0.683860375550362	-1.84083776646271
-53.662109375	-0.685796703110885	-1.81550251257527
-53.59375	-0.690974554224197	-1.78907980737903
-53.525390625	-0.699429011319435	-1.76671176378278
-53.45703125	-0.711144305317401	-1.75638526793254
-53.388671875	-0.725334762915041	-1.76351409273102
-53.3203125	-0.741559883638079	-1.79348520309967
-53.251953125	-0.758216393836548	-1.85149524351451
-53.18359375	-0.774122778961726	-1.93252406959287
-53.115234375	-0.789066951040345	-2.03617715237274
-53.046875	-0.801873389669477	-2.16242007231016
-52.978515625	-0.811815252751649	-2.30418283343211
-52.91015625	-0.819038417987079	-2.45832272985545
-52.841796875	-0.822943386994808	-2.62341725964494
-52.7734375	-0.823206680957629	-2.79332578436031
-52.705078125	-0.819874064591473	-2.96299526749978
-52.63671875	-0.813500124570072	-3.12764218336109
-52.568359375	-0.804409882278218	-3.28849757376892
-52.5	-0.792308505666453	-3.44292003554264
-52.431640625	-0.77739365061812	-3.58720113320934
-52.36328125	-0.760154006983689	-3.71859768997354
-52.294921875	-0.74071159589628	-3.83798702157158
-52.2265625	-0.719133165659722	-3.9408935922883
-52.158203125	-0.695674802465486	-4.02839079595417
-52.08984375	-0.66987865181954	-4.09056020532503
-52.021484375	-0.64425271317132	-4.12287322513731
-51.953125	-0.619070928554341	-4.13409376341187
-51.884765625	-0.594629051281077	-4.11926834042787
-51.81640625	-0.572297581157712	-4.08068445591609
-51.748046875	-0.552770368104532	-4.02284323064741
-51.6796875	-0.53667559697929	-3.95108323580914
-51.611328125	-0.524243699890175	-3.8724368478173
-51.54296875	-0.5152960412892	-3.79177278109512
-51.474609375	-0.509915474175424	-3.71460920524709
-51.40625	-0.507476250750083	-3.64707174978754
-51.337890625	-0.507468733747826	-3.59219429030311
-51.26953125	-0.509110090441505	-3.55411965160397
-51.201171875	-0.511315224372796	-3.5344621527216
-51.1328125	-0.512780676605137	-3.52935250447281
-51.064453125	-0.513624717056072	-3.53181184401724
-50.99609375	-0.513951521517877	-3.54331279000636
-50.927734375	-0.513153293394338	-3.56242562721801
-50.859375	-0.510911373549478	-3.58429885884911
-50.791015625	-0.507772749426978	-3.60460068588451
-50.72265625	-0.503989269967941	-3.6243605083043
-50.654296875	-0.499747336444558	-3.64131499579599
-50.5859375	-0.495561610123482	-3.65729950436855
-50.517578125	-0.491316435656106	-3.67508245075937
-50.44921875	-0.486568850408858	-3.6949361703267
-50.380859375	-0.48143091527969	-3.71431728096384
-50.3125	-0.475983725916648	-3.73649345578979
-50.244140625	-0.469520972849899	-3.76018134186492
-50.17578125	-0.462192312035462	-3.78294471305105
-50.107421875	-0.45371166234357	-3.80514189308319
-50.0390625	-0.443794001642703	-3.8226460631871
-49.970703125	-0.432697819565269	-3.83195207401284
-49.90234375	-0.420667127837899	-3.83036312788449
-49.833984375	-0.408130825716709	-3.81477833458386
-49.765625	-0.395857722112255	-3.78215067877293
-49.697265625	-0.385125203726515	-3.73365948067474
-49.62890625	-0.376483038557063	-3.67532243504672
-49.560546875	-0.370116100056452	-3.60907064304974
-49.4921875	-0.367018896809602	-3.53946800767888
-49.423828125	-0.366984000899193	-3.47916239573529
-49.35546875	-0.368745483897967	-3.42935031876721
-49.287109375	-0.372833186984669	-3.39369281629548
-49.21875	-0.377749563470428	-3.38297059750499
-49.150390625	-0.381797470128565	-3.39415127300634
-49.08203125	-0.383962691321195	-3.42512894401855
-49.013671875	-0.383292886937425	-3.47098012828756
-48.9453125	-0.378800087749387	-3.52776477771033
-48.876953125	-0.369475120034187	-3.58438659953555
-48.80859375	-0.355509907131114	-3.62832276707254
-48.740234375	-0.337794713970107	-3.64915457376629
-48.671875	-0.317544899563205	-3.64051174392739
-48.603515625	-0.296050529319313	-3.59713810129576
-48.53515625	-0.274970106337178	-3.51569700824545
-48.466796875	-0.256416549277898	-3.39805540515716
-48.3984375	-0.241525356413268	-3.25245004569335
-48.330078125	-0.231280072491501	-3.08154895630094
-48.26171875	-0.22727849144659	-2.89632904813568
-48.193359375	-0.229386721838565	-2.71104688504315
-48.125	-0.237047252438305	-2.53367563060351
-48.056640625	-0.249824794352666	-2.3726167344863
-47.98828125	-0.266514079001555	-2.23559503779808
-47.919921875	-0.285839124736975	-2.12507275963448
-47.8515625	-0.306585453571991	-2.04148506032469
-47.783203125	-0.327983852659478	-1.98281290653588
-47.71484375	-0.34912761370625	-1.94811912171424
-47.646484375	-0.369618371759123	-1.93261959098748
-47.578125	-0.388947406469859	-1.93703547085678
-47.509765625	-0.406254151929012	-1.95358867507523
-47.44140625	-0.422316178520377	-1.97672648934581
-47.373046875	-0.437512826426623	-2.00810966693961
-47.3046875	-0.451431351634595	-2.0481334333081
-47.236328125	-0.46427277659744	-2.09239679665041
-47.16796875	-0.476488340955018	-2.14514699922176
-47.099609375	-0.487196172410794	-2.20791347441007
-47.03125	-0.495776019361937	-2.27771860668246
-46.962890625	-0.50213791082738	-2.34855090719343
-46.89453125	-0.506548050090434	-2.42043359060296
-46.826171875	-0.508464944717715	-2.4886009649217
-46.7578125	-0.508521591597312	-2.5492026014297
-46.689453125	-0.50661132327467	-2.59906131564043
-46.62109375	-0.503673691010912	-2.6334067636062
-46.552734375	-0.500133919992172	-2.65219724706222
-46.484375	-0.49689532976971	-2.65127797734376
-46.416015625	-0.495330445370859	-2.6328380812673
-46.34765625	-0.496347238785812	-2.60312536249899
-46.279296875	-0.500073996025173	-2.56886162247373
-46.2109375	-0.506666117384425	-2.5343545774718
-46.142578125	-0.516054268801785	-2.50707614479769
-46.07421875	-0.52731711359264	-2.4922807121813
-46.005859375	-0.539678930349604	-2.48926057621758
-45.9375	-0.553041509087493	-2.49916670160477
-45.869140625	-0.566466358027893	-2.52486351498001
-45.80078125	-0.579038691706687	-2.56096769369581
-45.732421875	-0.591070460408029	-2.60312412685495
-45.6640625	-0.602478333336049	-2.65141672763875
-45.595703125	-0.613277483657983	-2.70158349658615
-45.52734375	-0.624006288434139	-2.75313126039676
-45.458984375	-0.634988069253223	-2.80477255814385
-45.390625	-0.647143742526104	-2.859976003421
-45.322265625	-0.660216472634596	-2.92460618051319
-45.25390625	-0.674213054994123	-3.00125887546018
-45.185546875	-0.688562064276596	-3.09715949328986
-45.1171875	-0.701955480295062	-3.21275226965771
-45.048828125	-0.713856138889803	-3.34681315202796
-44.98046875	-0.723106815262867	-3.49962774108383
-44.912109375	-0.728819029025722	-3.66366580110703
-44.84375	-0.730753748625744	-3.83557882494908
-44.775390625	-0.727973633533411	-4.00718998843098
-44.70703125	-0.720957461948534	-4.16772236341066
-44.638671875	-0.710345864417537	-4.30990777126362
-44.5703125	-0.697451943736441	-4.42794141838104
-44.501953125	-0.683235741101825	-4.52006843062103
-44.43359375	-0.669231138749297	-4.58229572684708
-44.365234375	-0.657330239189703	-4.62031227016236
-44.296875	-0.648103043801018	-4.64154700634078
-44.228515625	-0.642484804036754	-4.65056289069149
-44.16015625	-0.641070021732632	-4.66006942943827
-44.091796875	-0.643165114876449	-4.67949218537125
-44.0234375	-0.648056363781411	-4.71707743176242
-43.955078125	-0.654439306237689	-4.77697413434171
-43.88671875	-0.661426025035178	-4.86446132126742
-43.818359375	-0.666664147670341	-4.98125374975348
-43.75	-0.668708699184274	-5.11991926120754
-43.681640625	-0.666239489928316	-5.27214289568773
-43.61328125	-0.659300453522405	-5.42639618842786
-43.544921875	-0.647423483030375	-5.57828486638842
-43.4765625	-0.630500572802806	-5.71105376066296
-43.408203125	-0.610469375324784	-5.81618267745885
-43.33984375	-0.588323049249033	-5.89014234924054
-43.271484375	-0.565715380259052	-5.92681873025585
-43.203125	-0.544862655166783	-5.92732847104205
-43.134765625	-0.527385079322792	-5.89908740229961
-43.06640625	-0.514158414312406	-5.84892029660153
-42.998046875	-0.506504423668003	-5.78478816222183
-42.9296875	-0.504748566436025	-5.72193081486217
-42.861328125	-0.508429212989991	-5.6695949602042
-42.79296875	-0.517012610275069	-5.6412956666162
-42.724609375	-0.528472541561977	-5.6437060922697
-42.65625	-0.541677717184376	-5.6800872747218
-42.587890625	-0.554538189876357	-5.75175031435099
-42.51953125	-0.566046536460243	-5.85352175358604
-42.451171875	-0.575002928826196	-5.98438968423487
-42.3828125	-0.580165733036126	-6.13806958261645
-42.314453125	-0.580622923397627	-6.30534789778075
-42.24609375	-0.576640245623447	-6.47677099349119
-42.177734375	-0.568073958414451	-6.64812954195345
-42.109375	-0.555037725340644	-6.8095906390932
-42.041015625	-0.538386093039786	-6.95408566252514
-41.97265625	-0.519340237012354	-7.07831383023782
-41.904296875	-0.498269069451545	-7.18206376375361
-41.8359375	-0.476235672100073	-7.25880429129897
-41.767578125	-0.454726153912802	-7.31278843111951
-41.69921875	-0.434044574937272	-7.34544148397526
-41.630859375	-0.415487251200654	-7.35906009319251
-41.5625	-0.399273880142801	-7.36269490638817
-41.494140625	-0.385134547593615	-7.35586231660956
-41.42578125	-0.374448160703474	-7.34230715690728
-41.357421875	-0.36700043444524	-7.33520089236108
-41.2890625	-0.361733568608205	-7.33923588797874
-41.220703125	-0.357721433693542	-7.35701949043465
-41.15234375	-0.354271293157926	-7.3880103921238
-41.083984375	-0.350764748572314	-7.43327040712457
-41.015625	-0.346379322580743	-7.49259094836096
-40.947265625	-0.339862067190557	-7.56254876706906
-40.87890625	-0.331065903235892	-7.63365998687815
-40.810546875	-0.320025549503421	-7.70413684365244
-40.7421875	-0.306427905540558	-7.76458263281869
-40.673828125	-0.291466406394889	-7.80963158829408
-40.60546875	-0.275490892478798	-7.83622469305932
-40.537109375	-0.259968779357276	-7.83828269868972
-40.46875	-0.246463293274184	-7.81990217778475
-40.400390625	-0.235786473835634	-7.78410378269493
-40.33203125	-0.22923573820242	-7.7365377053251
-40.263671875	-0.22741701773649	-7.68797441831604
-40.1953125	-0.229965321732397	-7.64891712771464
-40.126953125	-0.236278411110228	-7.6235835285423
-40.05859375	-0.246336897134265	-7.62049326696139
-39.990234375	-0.258581943674677	-7.64707718690871
-39.921875	-0.271934480530246	-7.70547437923189
-39.853515625	-0.284589665270696	-7.79636853264472
-39.78515625	-0.295684609184044	-7.91446014055262
-39.716796875	-0.304102983325665	-8.05634458156985
-39.6484375	-0.309681257935449	-8.21504010564218
-39.580078125	-0.311523627677815	-8.38764271588409
-39.51171875	-0.309939954658234	-8.56204826885718
-39.443359375	-0.305398827279099	-8.73830758677574
-39.375	-0.298078617940661	-8.90887052268902
-39.306640625	-0.288783869008906	-9.0731436930355
-39.23828125	-0.278285478654577	-9.22735709810736
-39.169921875	-0.267251528252615	-9.37889155663125
-39.1015625	-0.255007212470519	-9.52405241087386
-39.033203125	-0.242713003820569	-9.66380380896611
-38.96484375	-0.229838172843199	-9.80047695557384
-38.896484375	-0.216902825321263	-9.93124336596603
-38.828125	-0.204179550686195	-10.059374279218
-38.759765625	-0.19140765547003	-10.1850780817117
-38.69140625	-0.178904182182598	-10.3048340661565
-38.623046875	-0.167522274713243	-10.420327292094
-38.5546875	-0.157638046573149	-10.5344414755703
-38.486328125	-0.1494774941256	-10.65121006797
-38.41796875	-0.143258933345398	-10.7715046852019
-38.349609375	-0.139657527323592	-10.9018838950278
-38.28125	-0.138350924168486	-11.0488465260372
-38.212890625	-0.139137860818568	-11.218831242305
-38.14453125	-0.141233296719139	-11.4169754347053
-38.076171875	-0.143949306625717	-11.6488881699264
-38.0078125	-0.145815659699011	-11.916094431474
-37.939453125	-0.146446823861708	-12.2185793628743
-37.87109375	-0.144417978444443	-12.5610464404793
-37.802734375	-0.138244751297301	-12.9377387696312
-37.734375	-0.127431796038199	-13.3456631802331
-37.666015625	-0.11074364373286	-13.7804072662369
-37.59765625	-0.0880450417844639	-14.2325910406602
-37.529296875	-0.0595102060333557	-14.6998873100052
-37.4609375	-0.0248991907042964	-15.178735773623
-37.392578125	0.0159559593806596	-15.6652789668871
-37.32421875	0.0626690672370081	-16.1532612638927
-37.255859375	0.114576014980334	-16.6437778757143
-37.1875	0.171729115364663	-17.1358457025879
-37.119140625	0.23354204725593	-17.6304327399971
-37.05078125	0.300029417557424	-18.1316762545691
-36.982421875	0.371487346175697	-18.6436445793811
-36.9140625	0.448649013218578	-19.1704233865245
-36.845703125	0.532687799491135	-19.7137614720624
-36.77734375	0.624446351679913	-20.2734109409458
-36.708984375	0.725520392738905	-20.8514077635214
-36.640625	0.837319820166339	-21.4411539189311
-36.572265625	0.961144919042438	-22.0416460855835
-36.50390625	1.09871035384191	-22.6427201804821
-36.435546875	1.25103700425069	-23.2404054451237
-36.3671875	1.42045799042295	-23.8204977973156
-36.298828125	1.60720670675946	-24.3697745766782
-36.23046875	1.81323561763329	-24.875922108851
-36.162109375	2.0391369567051	-25.3163512076359
-36.09375	2.28523612991771	-25.6731361815779
-36.025390625	2.55182273868013	-25.9252632574972
-35.95703125	2.83899986380975	-26.0474691787709
-35.888671875	3.14602031635654	-26.0133632646381
-35.8203125	3.47223378949398	-25.7902910394212
-35.751953125	3.81472847435593	-25.3413596541973
-35.68359375	4.16990929121082	-24.6322331151715
-35.615234375	4.53179113343484	-23.6279264128822
-35.546875	4.89347179459829	-22.306211401073
-35.478515625	5.24706559855364	-20.6478675886791
-35.41015625	5.58349131006285	-18.6446605442946
-35.341796875	5.89263940019973	-16.3002740450417
-35.2734375	6.16433799249901	-13.6359478433824
-35.205078125	6.38867071516829	-10.6874097825909
-35.13671875	6.55708359044977	-7.50906039737786
-35.068359375	6.66293930357994	-4.16464687984812
-35	6.70135723365775	-0.73043609716405
-34.931640625	6.6708139592299	2.70918402558681
-34.86328125	6.57283080406007	6.07434993984017
-34.794921875	6.41100487732642	9.28969852820955
-34.7265625	6.1912669943043	12.2869363224758
-34.658203125	5.92161526262902	15.0066384446969
-34.58984375	5.61208158991746	17.4079761538079
-34.521484375	5.27246274441887	19.4661721206468
-34.453125	4.91334408197046	21.1698109650664
-34.384765625	4.54418765837248	22.5256946844028
-34.31640625	4.17361327567448	23.547991160436
-34.248046875	3.80888369642339	24.2622037247832
-34.1796875	3.45604522570549	24.695767823087
-34.111328125	3.12011605755034	24.8840358516153
-34.04296875	2.80410956599523	24.8616540682374
-33.974609375	2.51079760870134	24.6602259558919
-33.90625	2.24184678175165	24.3182725264856
-33.837890625	1.99694709636571	23.8670444143728
-33.76953125	1.77608374512862	23.3318665003119
-33.701171875	1.57881316887266	22.7379578364002
-33.6328125	1.40433708658382	22.1110080117959
-33.564453125	1.2505801279583	21.4722123080361
-33.49609375	1.11599301566059	20.8373148216212
-33.427734375	0.998334089568995	20.2232048008686
-33.359375	0.895171068845423	19.6408810884123
-33.291015625	0.803808916240858	19.098701734129
-33.22265625	0.721552151380565	18.6009056215896
-33.154296875	0.645471854361571	18.1447358087107
-33.0859375	0.574081066915272	17.7247962706634
-33.017578125	0.505154974012954	17.3367091356435
-32.94921875	0.437854678715368	16.9678054718313
-32.880859375	0.371490044575501	16.6127787839114
-32.8125	0.305788703886689	16.2602508266778
-32.744140625	0.240861779146301	15.903845779078
-32.67578125	0.177530975523877	15.5326303366871
-32.607421875	0.11716752195108	15.1469692974544
-32.5390625	0.0604279045753046	14.7443447137071
-32.470703125	0.00867140654695297	14.3278878396964
-32.40234375	-0.0376497076719797	13.9010295435865
-32.333984375	-0.0775929331530235	13.4685158751548
-32.265625	-0.110899768131363	13.0383715944833
-32.197265625	-0.137611475595707	12.616542648545
-32.12890625	-0.157533490989146	12.2100651997949
-32.060546875	-0.171359128059512	11.8294159994664
-31.9921875	-0.180005734655985	11.4782841682081
-31.923828125	-0.184274911370943	11.1649886477276
-31.85546875	-0.186049141363141	10.891945163961
-31.787109375	-0.186482901873348	10.6590013414451
-31.71875	-0.187065124450162	10.4645146707726
-31.650390625	-0.18883914441677	10.3051002039573
-31.58203125	-0.19295617416549	10.1759742993416
-31.513671875	-0.200223697719629	10.072452449802
-31.4453125	-0.211936494241711	9.98586788523535
-31.376953125	-0.228021987275896	9.90408318746002
-31.30859375	-0.248481007170139	9.81976421350707
-31.240234375	-0.272745085675028	9.72050951623657
-31.171875	-0.299292164886903	9.60107377304109
-31.103515625	-0.327264494017505	9.45965884952616
-31.03515625	-0.355859203180749	9.29235317436014
-30.966796875	-0.383488241458641	9.0952732726415
-30.8984375	-0.408375245275452	8.8737591034824
-30.830078125	-0.42999408946004	8.63359110942641
-30.76171875	-0.447392101591033	8.37932188684136
-30.693359375	-0.460410548803466	8.11953371552365
-30.625	-0.468950496808763	7.85700962194136
-30.556640625	-0.472533545459885	7.59933277944904
-30.48828125	-0.471578287441778	7.35440110982675
-30.419921875	-0.466662708425186	7.12826471665216
-30.3515625	-0.458741472515144	6.92481238961376
-30.283203125	-0.44831748874356	6.745072975133
-30.21484375	-0.436036351209243	6.59524754068148
-30.146484375	-0.423755422347136	6.4752274522151
-30.078125	-0.411895669206543	6.37891239229308
-30.009765625	-0.401001266133432	6.30686303009333
-29.94140625	-0.39162398331078	6.25472333100623
-29.873046875	-0.384239064192123	6.22229987571607
-29.8046875	-0.379595183251031	6.2021412616532
-29.736328125	-0.377066767441531	6.19053807603707
-29.66796875	-0.376969835306749	6.18765452727714
-29.599609375	-0.379598977626511	6.18901964593431
-29.53125	-0.384724118551421	6.18995205414509
-29.462890625	-0.391988115807531	6.18886602487747
-29.39453125	-0.401124122158787	6.18377204482971
-29.326171875	-0.411954834668187	6.17654554847469
-29.2578125	-0.42504456304464	6.16343822163101
-29.189453125	-0.439526365189291	6.14119205237849
-29.12109375	-0.455646611521201	6.11305323532716
-29.052734375	-0.473748889398524	6.07297112718125
-28.984375	-0.493161449502613	6.01738094408021
-28.916015625	-0.513669317608403	5.94500308074476
-28.84765625	-0.534755540752719	5.85034888725071
-28.779296875	-0.55512824435455	5.73351644653491
-28.7109375	-0.574457443934342	5.59578034870304
-28.642578125	-0.591568041949176	5.43609513865394
-28.57421875	-0.605681314176176	5.26079777097892
-28.505859375	-0.616349171509049	5.07288342113336
-28.4375	-0.623024068168875	4.87858490508447
-28.369140625	-0.625413002636585	4.68424504561458
-28.30078125	-0.62383776172046	4.50055066241164
-28.232421875	-0.619627996838764	4.33058634132406
-28.1640625	-0.613107453747816	4.17517635513754
-28.095703125	-0.605016829739094	4.03786946626318
-28.02734375	-0.596328166049509	3.91955804304704
-27.958984375	-0.588205522101432	3.81782154640627
-27.890625	-0.581254137252999	3.7265075339865
-27.822265625	-0.575730570372926	3.63909832627198
-27.75390625	-0.571035217975239	3.54833473203233
-27.685546875	-0.566396545279888	3.45393962841493
-27.6171875	-0.561628006074116	3.35306137748366
-27.548828125	-0.555376938629952	3.2436610956521
-27.48046875	-0.546826113467184	3.13268769415948
-27.412109375	-0.535892340963534	3.02338243486386
-27.34375	-0.522011936373159	2.9210776973042
-27.275390625	-0.505496416257094	2.83377556657959
-27.20703125	-0.486962722148897	2.76590634617392
-27.138671875	-0.467097384573706	2.72156333464674
-27.0703125	-0.446827215298195	2.70353908807743
-27.001953125	-0.427292793203967	2.7125581421604
-26.93359375	-0.409500958015615	2.74609601127521
-26.865234375	-0.394291327579498	2.80132807614414
-26.796875	-0.382514960642838	2.87225202896278
-26.728515625	-0.374276739969357	2.95191663561552
-26.66015625	-0.369583160548376	3.03534292550512
-26.591796875	-0.368122818254604	3.11772580487557
-26.5234375	-0.369900643184107	3.19633482651943
-26.455078125	-0.374407390604125	3.26312804061266
-26.38671875	-0.380302297284293	3.3198330999624
-26.318359375	-0.388020896828858	3.36840930317832
-26.25	-0.397114898228443	3.40340393712175
-26.181640625	-0.406824233940519	3.42608775706527
-26.11328125	-0.416790675911626	3.43747086371906
-26.044921875	-0.426778879940121	3.44084968356636
-25.9765625	-0.437319994363628	3.43679241862815
-25.908203125	-0.448338015578041	3.42008008493975
-25.83984375	-0.458867059829703	3.38951808615915
-25.771484375	-0.46842780162085	3.34901448308842
-25.703125	-0.477261762053735	3.29993325563904
-25.634765625	-0.484967673832649	3.23860501063652
-25.56640625	-0.490376788188722	3.16863376343924
-25.498046875	-0.493604436105246	3.09651450092911
-25.4296875	-0.494760979744427	3.02255730808811
-25.361328125	-0.493144242723751	2.94878016854216
-25.29296875	-0.488476133783601	2.88539767826089
-25.224609375	-0.482012733547875	2.8377955756603
-25.15625	-0.47402304878078	2.80708293038433
-25.087890625	-0.465482603170654	2.79866743411435
-25.01953125	-0.457404862621827	2.81192586037912
-24.951171875	-0.451025892498982	2.84666838297245
-24.8828125	-0.447085993311148	2.89556433828525
-24.814453125	-0.445814476600221	2.95729410150251
-24.74609375	-0.448212714768353	3.02620525978465
-24.677734375	-0.45432049150662	3.09329293907975
-24.609375	-0.463615033621725	3.15220852694676
-24.541015625	-0.47569150583198	3.19914603837668
-24.47265625	-0.489763653125926	3.22810021210588
-24.404296875	-0.504694862228687	3.23962852888408
-24.3359375	-0.519931699599317	3.23358163296999
-24.267578125	-0.534525236420646	3.21313122758269
-24.19921875	-0.548516106241237	3.18201368436647
-24.130859375	-0.561558737906693	3.14116821230522
-24.0625	-0.573587006538889	3.09470452663003
-23.994140625	-0.584823966279855	3.04456591125946
-23.92578125	-0.595535540460054	2.99186130399308
-23.857421875	-0.605903048829483	2.9369228068044
-23.7890625	-0.616505120738937	2.87971505459942
-23.720703125	-0.627470085246694	2.81318487734753
-23.65234375	-0.637709996554926	2.73624463834376
-23.583984375	-0.64713184358217	2.6508504835595
-23.515625	-0.655137562028404	2.55675749284209
-23.447265625	-0.661745017091102	2.45779276383816
-23.37890625	-0.666702584434363	2.35124653716745
-23.310546875	-0.669073658393237	2.24142378412484
-23.2421875	-0.66881603594997	2.13568180185732
-23.173828125	-0.666843861906237	2.03966605157744
-23.10546875	-0.6636892384885	1.94950882053276
-23.037109375	-0.65875227257575	1.8694572089818
-22.96875	-0.653258033919908	1.80520263206291
-22.900390625	-0.648157216036116	1.75231189455742
-22.83203125	-0.643366302839309	1.70810277531221
-22.763671875	-0.63931236314612	1.67434507716997
-22.6953125	-0.636762797657283	1.64577944460843
-22.626953125	-0.635281098984413	1.61795805417063
-22.55859375	-0.63473360080097	1.58996210245943
-22.490234375	-0.63490631079285	1.56098511099197
-22.421875	-0.635963226773112	1.52982467163098
-22.353515625	-0.637392961750409	1.49350383261061
-22.28515625	-0.63892909604112	1.45555956731456
-22.216796875	-0.641068379196369	1.41423087146987
-22.1484375	-0.643168739187669	1.36710652213834
-22.080078125	-0.645227980529032	1.31788478621383
-22.01171875	-0.6474867102906	1.26392067766472
-21.943359375	-0.649558333256072	1.20561410951264
-21.875	-0.651702219320006	1.14310296994111
-21.806640625	-0.653905657878611	1.07389966115153
-21.73828125	-0.655876106776752	0.995233518791821
-21.669921875	-0.657035099108826	0.90617735865893
-21.6015625	-0.656863780609851	0.806400213168418
-21.533203125	-0.654605375610801	0.69719432638504
-21.46484375	-0.649663561554483	0.582821801875283
-21.396484375	-0.642163457404471	0.468129771729005
-21.328125	-0.631969576827114	0.351767461853786
-21.259765625	-0.618185569122525	0.238962037379717
-21.19140625	-0.600877513509303	0.13564248336499
-21.123046875	-0.579710101619596	0.0497060519592998
-21.0546875	-0.555892475914537	-0.00833056714264022
-20.986328125	-0.530773518060483	-0.0381387390723321
-20.91796875	-0.504924905371524	-0.0381466505636034
-20.849609375	-0.479537172752312	-0.00592298789279116
-20.78125	-0.45559418783946	0.0556853070193665
-20.712890625	-0.433753611853047	0.148034015211221
-20.64453125	-0.415832117440501	0.269604973136107
-20.576171875	-0.403112127135293	0.410005303081483
-20.5078125	-0.395670718818518	0.559297032861167
-20.439453125	-0.39385055180781	0.711742696865164
-20.37109375	-0.397672049572205	0.853547150162206
-20.302734375	-0.405692950744891	0.978574606551696
-20.234375	-0.417512041040655	1.08175521017452
-20.166015625	-0.431671019085868	1.15778746870096
-20.09765625	-0.447170001724497	1.2054433944295
-20.029296875	-0.462524094536417	1.22401405775396
-19.9609375	-0.476548683246388	1.21548837133387
-19.892578125	-0.487536227207706	1.18689152948813
-19.82421875	-0.495527343089543	1.14838576832658
-19.755859375	-0.499849462169822	1.10521315414624
-19.6875	-0.501180399779619	1.07062311490878
-19.619140625	-0.500363396838587	1.04464409260877
-19.55078125	-0.497467707693357	1.03527546985323
-19.482421875	-0.49410919988409	1.04747848574496
-19.4140625	-0.491534759971985	1.0800804763472
-19.345703125	-0.490722206641068	1.1315911331807
-19.27734375	-0.492999014592516	1.19858139128526
-19.208984375	-0.498930593683859	1.27238465052807
-19.140625	-0.508909911083808	1.34907473148735
-19.072265625	-0.523438162328371	1.4183524167316
-19.00390625	-0.541886525215544	1.47286245793867
-18.935546875	-0.56399042748128	1.5058026249759
-18.8671875	-0.588803221285336	1.51119367896275
-18.798828125	-0.615794278306615	1.48342295930011
-18.73046875	-0.64308681946881	1.41495059863463
-18.662109375	-0.668920821320834	1.31106392421527
-18.59375	-0.692732579131045	1.17273441736901
-18.525390625	-0.712978820003959	1.00179840065446
-18.45703125	-0.728769210966995	0.804039180163473
-18.388671875	-0.738920548434673	0.58412423125505
-18.3203125	-0.742507766921789	0.353232035773231
-18.251953125	-0.739700604217277	0.12253837028668
-18.18359375	-0.730873234179339	-0.101895311689351
-18.115234375	-0.715969316825117	-0.310882307525705
-18.046875	-0.696382529612577	-0.49560096606341
-17.978515625	-0.672761333761781	-0.656206753143938
-17.91015625	-0.645476765672778	-0.784185825000651
-17.841796875	-0.616355008464341	-0.87519266268464
-17.7734375	-0.586557017144348	-0.930952053332232
-17.705078125	-0.557238425917556	-0.951426971690611
-17.63671875	-0.529558360848979	-0.941786875642673
-17.568359375	-0.503787817951945	-0.905500071022438
-17.5	-0.480788637116197	-0.844280409457652
-17.431640625	-0.461164997058178	-0.763855632278157
-17.36328125	-0.445246266662486	-0.668226025802059
-17.294921875	-0.433750544848113	-0.561825950423285
-17.2265625	-0.427087641518039	-0.456407814439588
-17.158203125	-0.424053183600231	-0.358999442401269
-17.08984375	-0.42461473317349	-0.272187197883342
-17.021484375	-0.42771762901997	-0.205152553946076
-16.953125	-0.432048598252059	-0.155745072423658
-16.884765625	-0.437476446293077	-0.12477599996832
-16.81640625	-0.442995307940385	-0.117514260283513
-16.748046875	-0.446700611369312	-0.131022644433503
-16.6796875	-0.448100678684569	-0.157695203701418
-16.611328125	-0.44625704889058	-0.194175946571128
-16.54296875	-0.440813330978941	-0.228194032876648
-16.474609375	-0.432329575633482	-0.253351887550318
-16.40625	-0.421307410729724	-0.262218374521814
-16.337890625	-0.408677865033474	-0.250513315635521
-16.26953125	-0.395562939663344	-0.213773063582909
-16.201171875	-0.38321912768887	-0.15369510998175
-16.1328125	-0.372379561160426	-0.0697168133540448
-16.064453125	-0.364551048430735	0.0361524380699201
-15.99609375	-0.360860252875356	0.156610780400515
-15.927734375	-0.361808510136819	0.281903866575495
-15.859375	-0.367306941012068	0.403284084181549
-15.791015625	-0.376761537170256	0.512806224048439
-15.72265625	-0.389627442837434	0.606923404510604
-15.654296875	-0.405329115016449	0.677895182557418
-15.5859375	-0.422313413532863	0.723370520827822
-15.517578125	-0.439766332988477	0.744098257293526
-15.44921875	-0.456633526521952	0.740242402620295
-15.380859375	-0.471876607340701	0.715450399137705
-15.3125	-0.48502135247751	0.676363790970627
-15.244140625	-0.496111404500789	0.625422794118387
-15.17578125	-0.504464229582126	0.566462364893262
-15.107421875	-0.510314552452771	0.50737053592947
-15.0390625	-0.514294950561744	0.450300770386604
-14.970703125	-0.516661257581373	0.397049270187463
-14.90234375	-0.518078310329098	0.348516668090795
-14.833984375	-0.518612022297803	0.301053967911923
-14.765625	-0.51790237064087	0.257291032102965
-14.697265625	-0.51653211320979	0.217819138653593
-14.62890625	-0.514201807235107	0.180726865583056
-14.560546875	-0.510908704301123	0.149521396447548
-14.4921875	-0.507013081129458	0.123362773817868
-14.423828125	-0.502128023613763	0.102122592082288
-14.35546875	-0.496213258024926	0.0906341800609664
-14.287109375	-0.490028752645288	0.0908545039994067
-14.21875	-0.483635911804927	0.100619751849801
-14.150390625	-0.477017088805364	0.125477158338792
-14.08203125	-0.471634123449261	0.166261220388558
-14.013671875	-0.467711272648764	0.217392380026442
-13.9453125	-0.465472627102664	0.28011403302916
-13.876953125	-0.465736920539732	0.35241411967065
-13.80859375	-0.469152781673965	0.428304541534216
-13.740234375	-0.475315304195814	0.500926646461687
-13.671875	-0.484100829027814	0.569786273105392
-13.603515625	-0.495525254246218	0.629592603638286
-13.53515625	-0.509293420330117	0.678073502562374
-13.466796875	-0.525203744316272	0.709234666428438
-13.3984375	-0.542313053837938	0.719747264339679
-13.330078125	-0.559604322337042	0.707179192530958
-13.26171875	-0.575859010153644	0.675950925550058
-13.193359375	-0.591102007568843	0.630142023781501
-13.125	-0.605161414835573	0.569172119402455
-13.056640625	-0.61708422399501	0.492674778748347
-12.98828125	-0.62624084011548	0.409802597194072
-12.919921875	-0.633248929191168	0.321755899908048
-12.8515625	-0.637099715397074	0.232978855782588
-12.783203125	-0.638880336975637	0.152648910651895
-12.71484375	-0.639152061460181	0.0778973887847593
-12.646484375	-0.637921289285892	0.0113211811192161
-12.578125	-0.635626262731488	-0.043969409266882
-12.509765625	-0.633424451333827	-0.0878989136307413
-12.44140625	-0.631307176984263	-0.126835567446208
-12.373046875	-0.629117366680754	-0.1576994850809
-12.3046875	-0.627452817105119	-0.182505046881206
-12.236328125	-0.626273178144236	-0.202006029096047
-12.16796875	-0.625911175661046	-0.218601458144163
-12.099609375	-0.625990500342964	-0.233781432720014
-12.03125	-0.626621649088761	-0.246587145694299
-11.962890625	-0.627855685023441	-0.257840782459553
-11.89453125	-0.629795053767329	-0.267571621230185
-11.826171875	-0.632650554326346	-0.275936429268526
-11.7578125	-0.636875846745994	-0.285531990770259
-11.689453125	-0.642225435664008	-0.300999844012374
-11.62109375	-0.648353449858659	-0.322530401849471
-11.552734375	-0.655422836846841	-0.351504454637221
-11.484375	-0.663182567741047	-0.392834873310135
-11.416015625	-0.670747822708318	-0.447294310554566
-11.34765625	-0.678022634562099	-0.514311835750498
-11.279296875	-0.684278974215111	-0.59741703987582
-11.2109375	-0.68854543532877	-0.693889892526648
-11.142578125	-0.690177613825517	-0.800711871428838
-11.07421875	-0.68882301729817	-0.911839989746506
-11.005859375	-0.684458300516	-1.02542402809365
-10.9375	-0.676399342660657	-1.13598598390799
-10.869140625	-0.66496823440832	-1.2357633393002
-10.80078125	-0.650573124656696	-1.32016891357272
-10.732421875	-0.633799005758291	-1.38411756089499
-10.6640625	-0.615626933305753	-1.42374981493819
-10.595703125	-0.59714203555712	-1.44106978371307
-10.52734375	-0.578172683767586	-1.4372534240826
-10.458984375	-0.559418248573669	-1.40591326951354
-10.390625	-0.542378251780627	-1.34918959910634
-10.322265625	-0.527432093815226	-1.27158190952285
-10.25390625	-0.515147594800517	-1.17278043660994
-10.185546875	-0.506643779002085	-1.0584671057293
-10.1171875	-0.501545007589841	-0.935304095778553
-10.048828125	-0.500240024791604	-0.801332388710272
-9.98046875	-0.503540518846988	-0.664619246584401
-9.912109375	-0.510946953185234	-0.529524056985831
-9.84375	-0.522964935436511	-0.398810737487245
-9.775390625	-0.539636598517101	-0.280907072909834
-9.70703125	-0.560422054997693	-0.182558568978884
-9.638671875	-0.584623925984476	-0.108800150413127
-9.5703125	-0.611425034618139	-0.0643399760547584
-9.501953125	-0.639705594953589	-0.0516649361402391
-9.43359375	-0.668467481851141	-0.0712517870859757
-9.365234375	-0.696854011081992	-0.122177350534716
-9.296875	-0.7239980027725	-0.205320362383093
-9.228515625	-0.748502086856113	-0.317131247934838
-9.16015625	-0.769751831002843	-0.451686264455604
-9.091796875	-0.787138663893677	-0.602202341551351
-9.0234375	-0.801102491442843	-0.762834953936281
-8.955078125	-0.811320596570376	-0.933424846708264
-8.88671875	-0.817416426503042	-1.10686594414416
-8.818359375	-0.819803206087281	-1.27791415039599
-8.75	-0.818820591275434	-1.44415263381215
-8.681640625	-0.814427460720538	-1.60231561878916
-8.61328125	-0.80710606449403	-1.74724342786886
-8.544921875	-0.797308906404028	-1.87644640981878
-8.4765625	-0.785792520401548	-1.98601151968693
-8.408203125	-0.773358807252788	-2.07614521127057
-8.33984375	-0.760658918001244	-2.14621266166769
-8.271484375	-0.748331840010727	-2.19711055379438
-8.203125	-0.737292509944761	-2.22821018886036
-8.134765625	-0.728692697084628	-2.24583623172833
-8.06640625	-0.722562541969224	-2.25679968157659
-7.998046875	-0.719076786056516	-2.26496067671404
-7.9296875	-0.718396978674149	-2.2771121383241
-7.861328125	-0.720046354795074	-2.30110071374016
-7.79296875	-0.7229124372786	-2.34257837143843
-7.724609375	-0.725711217694619	-2.40170879207319
-7.65625	-0.727683133131609	-2.47795552655261
-7.587890625	-0.727460291746963	-2.56949982458318
-7.51953125	-0.724423004478134	-2.6680421330774
-7.451171875	-0.718375459586517	-2.76956720497961
-7.3828125	-0.708842686363889	-2.86677690022444
-7.314453125	-0.696213562600033	-2.95057256242277
-7.24609375	-0.681360144523633	-3.01611337585319
-7.177734375	-0.664685186548999	-3.05821653231818
-7.109375	-0.647961333468027	-3.06939927184241
-7.041015625	-0.632955980014598	-3.0554743086428
-6.97265625	-0.620323920570798	-3.01879110497918
-6.904296875	-0.611485107121832	-2.96517167562147
-6.8359375	-0.606680048329325	-2.90334875189386
-6.767578125	-0.606354909756827	-2.83900831742102
-6.69921875	-0.61046594359362	-2.78274813864974
-6.630859375	-0.618270895482309	-2.73974630422537
-6.5625	-0.629738079952808	-2.71629253756821
-6.494140625	-0.643603775633139	-2.72200226083899
-6.42578125	-0.658305144715849	-2.75686770385724
-6.357421875	-0.673080887860941	-2.82125810870621
-6.2890625	-0.686704978028257	-2.91594667135269
-6.220703125	-0.698000535352692	-3.03761261705385
-6.15234375	-0.706190002535319	-3.18224317794494
-6.083984375	-0.710428962825672	-3.34583543959293
-6.015625	-0.709944317133768	-3.52105008171715
-5.947265625	-0.704817270647504	-3.69924924615719
-5.87890625	-0.695288342041925	-3.87768748715087
-5.810546875	-0.68096299308783	-4.0505297220717
-5.7421875	-0.662248205877866	-4.21155946595674
-5.673828125	-0.6392875569237	-4.35424102251564
-5.60546875	-0.613403586470306	-4.47406778791892
-5.537109375	-0.584533378897345	-4.57237526421056
-5.46875	-0.55327562245744	-4.63960905231499
-5.400390625	-0.521061454602854	-4.67693098340672
-5.33203125	-0.48802626737694	-4.68423374664528
-5.263671875	-0.454943007509085	-4.65648780102084
-5.1953125	-0.423445600158299	-4.59383831672934
-5.126953125	-0.394281016921516	-4.50130554308091
-5.05859375	-0.368123369903514	-4.38110721548797
-4.990234375	-0.34534835949563	-4.23475304100567
-4.921875	-0.327739776077284	-4.06338407619062
-4.853515625	-0.315830709340694	-3.88195934457886
-4.78515625	-0.309290017896914	-3.69386397247255
-4.716796875	-0.308362143879144	-3.50755874093425
-4.6484375	-0.312758489709118	-3.32704067807039
-4.580078125	-0.322476388806289	-3.16192078485648
-4.51171875	-0.336486970581066	-3.01781577758016
-4.443359375	-0.353758316411374	-2.90051703479027
-4.375	-0.373159175927333	-2.80673998784538
-4.306640625	-0.394794926384069	-2.74097502877281
-4.23828125	-0.416983176292514	-2.70495311417713
-4.169921875	-0.439182197936771	-2.6963207945741
-4.1015625	-0.460167895725958	-2.71304014905641
-4.033203125	-0.479737945619047	-2.74834384985907
-3.96484375	-0.497883999616427	-2.80058430411763
-3.896484375	-0.514364965114467	-2.86853766189558
-3.828125	-0.528947827255348	-2.94938218450747
-3.759765625	-0.541437291162935	-3.04331401451777
-3.69140625	-0.551071328526076	-3.14369465560611
-3.623046875	-0.559087489327982	-3.24597766923322
-3.5546875	-0.565349382985276	-3.35638119858646
-3.486328125	-0.56906307844303	-3.47161229227618
-3.41796875	-0.57031431344543	-3.58736772626305
-3.349609375	-0.569333505894055	-3.70344293825912
-3.28125	-0.565347266242949	-3.81886121399519
-3.212890625	-0.558254945747182	-3.9238335575646
-3.14453125	-0.549161496232694	-4.01498872833593
-3.076171875	-0.538184617415132	-4.0925732035582
-3.0078125	-0.525639106628178	-4.15099211489586
-2.939453125	-0.512559560492683	-4.18872947982709
-2.87109375	-0.499368940152475	-4.20593199542426
-2.802734375	-0.486812611722403	-4.19948140805527
-2.734375	-0.4762801999791	-4.17044055333066
-2.666015625	-0.468621212647552	-4.12450853746852
-2.59765625	-0.464394174766206	-4.0665700708413
-2.529296875	-0.463906295379436	-4.00369265419851
-2.4609375	-0.466932485889382	-3.94088939522072
-2.392578125	-0.473581803977556	-3.88138321363415
-2.32421875	-0.483866326972214	-3.83417301153273
-2.255859375	-0.495968528356341	-3.80361779570671
-2.1875	-0.509721600990013	-3.78121464557338
-2.119140625	-0.525898093419397	-3.77187423338588
-2.05078125	-0.543917926271866	-3.78038722852971
-1.982421875	-0.562857546326952	-3.80888639596238
-1.9140625	-0.582338030837238	-3.85214816655116
-1.845703125	-0.602804815506071	-3.91238244143408
-1.77734375	-0.624085008744409	-3.99113496585289
-1.708984375	-0.645947110581472	-4.0950089027084
-1.640625	-0.667044650096983	-4.22333257505663
-1.572265625	-0.687319396114793	-4.37515162772884
-1.50390625	-0.706199994278176	-4.55207063835349
-1.435546875	-0.722807305584019	-4.75783165543774
-1.3671875	-0.735307110716218	-4.98710616828839
-1.298828125	-0.743503564503351	-5.23379151698754
-1.23046875	-0.746272133191109	-5.49244920079564
-1.162109375	-0.74362129891165	-5.75267870719276
-1.09375	-0.735741020689946	-6.00724658787126
-1.025390625	-0.723151562152575	-6.25158763224953
-0.95703125	-0.705599555757397	-6.47637497791948
-0.888671875	-0.685301790143035	-6.67231560382617
-0.8203125	-0.663222669592217	-6.84462080768816
-0.751953125	-0.640019786551625	-6.98976456216936
-0.68359375	-0.616788228213937	-7.10891666518293
-0.615234375	-0.594725770896867	-7.20325108249974
-0.546875	-0.574616813313533	-7.28096683771074
-0.478515625	-0.556404819540582	-7.34575594050051
-0.41015625	-0.54054888442294	-7.40151145109398
-0.341796875	-0.526927836815004	-7.45553082560693
-0.2734375	-0.514609545650977	-7.50906731993178
-0.205078125	-0.504086098448922	-7.55987265476141
-0.13671875	-0.495356861265925	-7.61648634027323
-0.068359375	-0.487125714370486	-7.67860388244976
0	-0.479426705814915	-7.74208154460962
0.068359375	-0.472349626079004	-7.80703977844384
0.13671875	-0.465929055234542	-7.87230904271112
0.205078125	-0.46044734836895	-7.93780627198199
0.2734375	-0.456070363411423	-8.00446301361439
0.341796875	-0.452908298034916	-8.0722631838074
0.41015625	-0.451649967904556	-8.14124449563799
0.478515625	-0.452788553733886	-8.21888210762863
0.546875	-0.455698102936303	-8.30925453272883
0.615234375	-0.460437522596745	-8.41412742753518
0.68359375	-0.46687046417539	-8.53885242749216
0.751953125	-0.47436850052394	-8.689503256996
0.8203125	-0.481747993986394	-8.86813084745877
0.888671875	-0.488308454683531	-9.07565389882122
0.95703125	-0.492711830264388	-9.31241013304768
1.025390625	-0.494044027182132	-9.57360454784278
1.09375	-0.491621575475139	-9.85515561238557
1.162109375	-0.484905604929938	-10.1516288400805
1.23046875	-0.473576930642411	-10.4556628326954
1.298828125	-0.458091968704387	-10.7611744597577
1.3671875	-0.438653208773279	-11.064717210076
1.435546875	-0.41578501210969	-11.3615446494689
1.50390625	-0.390266164168475	-11.6497772871521
1.572265625	-0.362617804521901	-11.9311600805853
1.640625	-0.332946355339325	-12.203474960643
1.708984375	-0.302325253888113	-12.4689634339484
1.77734375	-0.270258478430634	-12.7304062742426
1.845703125	-0.237719932299001	-12.9866170423135
1.9140625	-0.204169140651684	-13.247123666747
1.982421875	-0.168925447737555	-13.5063473069442
2.05078125	-0.132360357874251	-13.7651811556193
2.119140625	-0.0943529196673522	-14.0223055597013
2.1875	-0.0549604192689425	-14.2777778075701
2.255859375	-0.0146875036113581	-14.5284758913736
2.32421875	0.0259984560819244	-14.780182758571
2.392578125	0.0672242003465263	-15.031082475905
2.4609375	0.1081390526488	-15.2879943528082
2.529296875	0.149766383858256	-15.5528575513336
2.59765625	0.190976329724703	-15.8260214611247
2.666015625	0.232162430479437	-16.1202451590594
2.734375	0.2744533077121	-16.4376625233977
2.802734375	0.318126323007186	-16.781161468789
2.87109375	0.363863066232782	-17.1585308038437
2.939453125	0.413549464692783	-17.5733754736315
3.0078125	0.46805779606101	-18.0243048229742
3.076171875	0.529012355608295	-18.5172174205724
3.14453125	0.598673928308233	-19.045978500387
3.212890625	0.677845186624691	-19.6062102765193
3.28125	0.76826126228522	-20.1958038990876
3.349609375	0.871594490576464	-20.8078058556318
3.41796875	0.989606708906177	-21.4329415273176
3.486328125	1.12338882340641	-22.0579013615211
3.5546875	1.27374661033304	-22.6721380310149
3.623046875	1.44152505282471	-23.2635325927456
3.69140625	1.62758183643333	-23.8212800973623
3.759765625	1.83323833454346	-24.3294817600551
3.828125	2.05889532216198	-24.7682296266302
3.896484375	2.30471203693892	-25.1193218186048
3.96484375	2.57080207126924	-25.3625133066272
4.033203125	2.85716251357814	-25.4743145565855
4.1015625	3.16302387376386	-25.427148324028
4.169921875	3.48723245203528	-25.1927869029994
4.23828125	3.82766981340127	-24.7354441727807
4.306640625	4.1803618843083	-24.0215045509637
4.375	4.54032550629158	-23.0184864885596
4.443359375	4.90082689966996	-21.6996798042409
4.51171875	5.25431815896496	-20.0426729691018
4.580078125	5.59071199200714	-18.0355165178085
4.6484375	5.90013239395325	-15.6872312490208
4.716796875	6.17246901411381	-13.0139992199153
4.78515625	6.39752659393134	-10.0528485494257
4.853515625	6.56647585490828	-6.85550914067994
4.921875	6.67246975186151	-3.4894522661297
4.990234375	6.71074091771306	-0.0266839963235045
5.05859375	6.67870787431892	3.44521348097289
5.126953125	6.57836292804542	6.84309788529493
5.1953125	6.41291409560122	10.0911323528566
5.263671875	6.18885898530827	13.1169144778005
5.33203125	5.91420250665499	15.865639680558
5.400390625	5.59848319445528	18.2918637136005
5.46875	5.25220579239993	20.3706109921791
5.537109375	4.8854779393897	22.0912813247723
5.60546875	4.50806846945439	23.4558483964961
5.673828125	4.12922625280296	24.4804655368048
5.7421875	3.75592981771194	25.1925087853338
5.810546875	3.39432982800003	25.6160378627443
5.87890625	3.05013142013617	25.788761501801
5.947265625	2.72607248219376	25.7492618456242
6.015625	2.42433665891617	25.5302996939521
6.083984375	2.14591325231742	25.1651250633171
6.15234375	1.89139532231546	24.6795346888371
6.220703125	1.66144389697313	24.1039133521715
6.2890625	1.45472553503184	23.4669094830145
6.357421875	1.2699326064867	22.7861276499579
6.42578125	1.10596911970489	22.0806284876553
6.494140625	0.961016361599281	21.3654877773928
6.5625	0.833568064224698	20.6512151009067
6.630859375	0.722249283527446	19.9491942832221
6.69921875	0.624998100544717	19.2685403268527
6.767578125	0.540214374160335	18.6118693602233
6.8359375	0.46664420401402	17.9843061975785
6.904296875	0.402864813752316	17.3877816286872
6.97265625	0.347954095158912	16.82600101748
7.041015625	0.300270786124996	16.3022572441732
7.109375	0.258510139659998	15.815160277569
7.177734375	0.221527796455201	15.3646587074913
7.24609375	0.188089478141584	14.9471500033418
7.314453125	0.157779414859311	14.5591403582453
7.3828125	0.129855127032198	14.2002801342663
7.451171875	0.103574392769816	13.866621103043
7.51953125	0.0785099186127862	13.5548278733794
7.587890625	0.054361027420752	13.2608205653357
7.65625	0.0310358556910637	12.9812156028037
7.724609375	0.00867614293292744	12.7131273280715
7.79296875	-0.0127284248058174	12.4551783200814
7.861328125	-0.0327135914931236	12.2038000241132
7.9296875	-0.0505364747484349	11.9633035656793
7.998046875	-0.0666531890874168	11.7387942856612
8.06640625	-0.0817100052927255	11.5310835935263
8.134765625	-0.095928794659225	11.3397000914418
8.203125	-0.109777936308981	11.1680192973733
8.271484375	-0.124348897658838	11.0146259242966
8.33984375	-0.140057385096016	10.8760350667464
8.408203125	-0.157321988845622	10.7514924726712
8.4765625	-0.177322169245534	10.6387423076922
8.544921875	-0.200785889956626	10.5267114577747
8.61328125	-0.227273767825959	10.4070969797618
8.681640625	-0.256308095749048	10.2731300187717
8.75	-0.287255766890639	10.1209838555672
8.818359375	-0.319746911117319	9.94396631233295
8.88671875	-0.352464359078897	9.7360209695737
8.955078125	-0.383928735145133	9.49451219063037
9.0234375	-0.412541606865397	9.22118570735834
9.091796875	-0.437071928634056	8.91812857979944
9.16015625	-0.455852287633427	8.59153888341653
9.228515625	-0.468167570499424	8.25060403666235
9.296875	-0.473244810853526	7.9035887993424
9.365234375	-0.470830676377023	7.56186160483229
9.43359375	-0.461102260053087	7.23626711880528
9.501953125	-0.444895551222099	6.93707484665312
9.5703125	-0.423266191637102	6.67053044003127
9.638671875	-0.39705615843854	6.44092020177575
9.70703125	-0.366930887382062	6.2556692288047
9.775390625	-0.33490342521976	6.12256361421516
9.84375	-0.303010974825323	6.03841913400089
9.912109375	-0.272290618104793	6.00141074157807
9.98046875	-0.244527590722872	6.00874089223568
10.048828125	-0.220658004748707	6.05161673060135
10.1171875	-0.20145441618448	6.12588982449693
10.185546875	-0.187773421884405	6.22195122651515
10.25390625	-0.179606883033324	6.33240012598235
10.322265625	-0.177104382327803	6.45022498601206
10.390625	-0.180270829772228	6.56980474568679
10.458984375	-0.18921847088773	6.68120685585493
10.52734375	-0.202847496886707	6.77680905958797
10.595703125	-0.220521111688484	6.85295532906801
10.6640625	-0.241375059803558	6.90521324791671
10.732421875	-0.264582509848488	6.93051175056947
10.80078125	-0.289058801623499	6.92657335428649
10.869140625	-0.313703029296648	6.89249687369859
10.9375	-0.337192337582117	6.83105499103919
11.005859375	-0.35900923366055	6.7469690411507
11.07421875	-0.378665368689197	6.64169370860422
11.142578125	-0.395229092388996	6.51705546028167
11.2109375	-0.407682123705894	6.38089902868344
11.279296875	-0.416143373456329	6.24206775399853
11.34765625	-0.420884247742343	6.10528641654503
11.416015625	-0.421826446204702	5.97464931657421
11.484375	-0.419235293244915	5.85959175782597
11.552734375	-0.414299713230584	5.76247620115801
11.62109375	-0.406975771258058	5.68817307881434
11.689453125	-0.399139233350186	5.64325238888132
11.7578125	-0.391842123347854	5.62307766425139
11.826171875	-0.386040718933455	5.6284346978587
11.89453125	-0.382822379227531	5.65434907735832
11.962890625	-0.382915093380384	5.69678142596724
12.03125	-0.386982291139859	5.74928343185407
12.099609375	-0.395559874987228	5.8045643585697
12.16796875	-0.40839098605949	5.85231277646666
12.236328125	-0.424946482359943	5.88853297895095
12.3046875	-0.445056993756105	5.9054158795008
12.373046875	-0.467486556592271	5.89662600766804
12.44140625	-0.491147750467766	5.86008234888216
12.509765625	-0.514861307465201	5.79487363123435
12.578125	-0.537593166404507	5.7025935636434
12.646484375	-0.558374365633026	5.58592826697915
12.71484375	-0.576544870845522	5.44949781684496
12.783203125	-0.591569747050225	5.29707128587564
12.8515625	-0.603062701606252	5.13492567027134
12.919921875	-0.61116764709428	4.96766883201005
12.98828125	-0.615924309858107	4.79877683621959
13.056640625	-0.61737694363562	4.63138166735881
13.125	-0.615762543385444	4.47046496059596
13.193359375	-0.611711761730091	4.3161926356238
13.26171875	-0.604925861724279	4.16942041132633
13.330078125	-0.595592221179914	4.03401745997162
13.3984375	-0.583965951824615	3.91363053230311
13.466796875	-0.57087837382022	3.80942022883815
13.53515625	-0.556280140265823	3.72075492880846
13.603515625	-0.54068684850363	3.65062550670815
13.671875	-0.524117373997662	3.59781782025416
13.740234375	-0.506756297696108	3.5695052529342
13.80859375	-0.49017269859875	3.5683374126366
13.876953125	-0.475544744825473	3.58946430191455
13.9453125	-0.463117918629683	3.628419245765
14.013671875	-0.453534302501667	3.68442732614592
14.08203125	-0.447604897979814	3.7510018211496
14.150390625	-0.445348994417351	3.82150267744877
14.21875	-0.446846659354017	3.89104105830273
14.287109375	-0.452041719954652	3.95134850027804
14.35546875	-0.459867992468188	3.99632008617906
14.423828125	-0.469691379565686	4.02405469314244
14.4921875	-0.480485968258613	4.03076594497948
14.560546875	-0.491331574425975	4.0177081679877
14.62890625	-0.501233193723971	3.98377213355072
14.697265625	-0.508947810735385	3.9342113270836
14.765625	-0.513894582833162	3.87496432689803
14.833984375	-0.515780121745867	3.81441684832053
14.90234375	-0.514903338791646	3.75783508565206
14.970703125	-0.511371117671773	3.71273315809502
15.0390625	-0.506423399293683	3.68355540464428
15.107421875	-0.50033867754001	3.670392790468
15.17578125	-0.493899955817511	3.68002356180506
15.244140625	-0.488822185440539	3.71209326244689
15.3125	-0.486074674893451	3.7611237634166
15.380859375	-0.486176834989405	3.82336645945433
15.44921875	-0.490097402518929	3.89402108899529
15.517578125	-0.498110664148149	3.96217217127875
15.5859375	-0.509638688641639	4.02158903250707
15.654296875	-0.524411075455059	4.066301489525
15.72265625	-0.541575823018206	4.09081284998283
15.791015625	-0.560410349139712	4.09153667109427
15.859375	-0.579720105321859	4.06394448300401
15.927734375	-0.597839067838575	4.0087330319712
15.99609375	-0.613659519870605	3.93175590081271
16.064453125	-0.626515630888931	3.83670203360362
16.1328125	-0.635270981427797	3.73104696198161
16.201171875	-0.640082775917068	3.62579380457551
16.26953125	-0.641239301743338	3.52632021910323
16.337890625	-0.639260913107893	3.44109662018028
16.40625	-0.635207207877643	3.37287360013109
16.474609375	-0.629490950073941	3.32593853185892
16.54296875	-0.623772044943437	3.30495077806487
16.611328125	-0.619454384245665	3.3046561922908
16.6796875	-0.617109040890701	3.32155373732257
16.748046875	-0.617631906951721	3.3515854914307
16.81640625	-0.621631651669049	3.38693587967733
16.884765625	-0.628846968661775	3.41894164851281
16.953125	-0.638803315896477	3.44432306557262
17.021484375	-0.65132864580286	3.45706869734114
17.08984375	-0.665280333892356	3.45371258217931
17.158203125	-0.680150065779436	3.43483799457369
17.2265625	-0.695253295942334	3.39961052861322
17.294921875	-0.710247873396578	3.34973168663843
17.36328125	-0.724608036587408	3.28379812101906
17.431640625	-0.737596196592942	3.20538132494944
17.5	-0.749210265221629	3.11752505743938
17.568359375	-0.759283610032461	3.02174231363293
17.63671875	-0.76784591464318	2.91934689843879
17.705078125	-0.77442769784457	2.81024355613219
17.7734375	-0.778747992790204	2.70009212120308
17.841796875	-0.781132805674142	2.59026396764377
17.91015625	-0.781268156509174	2.48438222399521
17.978515625	-0.779842956108349	2.38572859285424
18.046875	-0.776710721017628	2.29386258863146
18.115234375	-0.772082731498683	2.21504633447623
18.18359375	-0.766881258451808	2.15139480565544
18.251953125	-0.761876249569288	2.10283845031054
18.3203125	-0.757773214186359	2.06790975818308
18.388671875	-0.755224989007826	2.04343770064541
18.45703125	-0.754410042838345	2.02609210583132
18.525390625	-0.755996856776111	2.01389137401288
18.59375	-0.760279962474028	1.99752751767104
18.662109375	-0.766365396458213	1.97230737714922
18.73046875	-0.77405511511315	1.93766538890573
18.798828125	-0.78320929463532	1.88831294586305
18.8671875	-0.792735616141417	1.8202363326148
18.935546875	-0.801782932144773	1.73516874068178
19.00390625	-0.809746031090027	1.63289074917447
19.072265625	-0.815643973156471	1.51679372770203
19.140625	-0.819345434071087	1.39188197388493
19.208984375	-0.820595935577674	1.26019983292398
19.27734375	-0.819284346965381	1.12634004340485
19.345703125	-0.815497094434255	0.992532784150712
19.4140625	-0.809217317194342	0.862477660464855
19.482421875	-0.80067600462842	0.73926645307856
19.55078125	-0.790452229662398	0.626817359972035
19.619140625	-0.779204688811198	0.521978527786613
19.6875	-0.766512875163616	0.426079711262572
19.755859375	-0.753142544487075	0.340215057848952
19.82421875	-0.738774389131453	0.262717580377557
19.892578125	-0.723972130391434	0.197212656649208
19.9609375	-0.708964862124373	0.139646103345941
20.029296875	-0.693735401186937	0.0915708179987854
20.09765625	-0.678551864810953	0.0503668605187408
20.166015625	-0.663126447640918	0.0159492058328684
20.234375	-0.647406399646362	-0.0118277124099851
20.302734375	-0.631167283151925	-0.0301290737774816
20.37109375	-0.615096817452284	-0.0370458116917231
20.439453125	-0.59939043305719	-0.0362876699999597
20.5078125	-0.58368338257867	-0.027794845661951
20.576171875	-0.567912158857072	-0.0100026620924864
20.64453125	-0.552174989550836	0.0205869072975921
20.712890625	-0.537274556592356	0.0641221587488265
20.78125	-0.523019659627287	0.118634958134338
20.849609375	-0.509774800790201	0.188676875199406
20.91796875	-0.498417936542917	0.272638817616999
20.986328125	-0.489310943023726	0.368716128951189
21.0546875	-0.482970670828982	0.475026816323624
21.123046875	-0.479886897776668	0.588085548238985
21.19140625	-0.48026334797805	0.704031481911564
21.259765625	-0.484575832224871	0.819048446408961
21.328125	-0.492901254729858	0.92514909215971
21.396484375	-0.504839685129669	1.01610526591652
21.46484375	-0.519601235924001	1.08589678046606
21.533203125	-0.536389932134635	1.13269168010185
21.6015625	-0.554437042094567	1.15263912118882
21.669921875	-0.572654167606495	1.14573519692643
21.73828125	-0.590211697016412	1.11091284125541
21.806640625	-0.605729095607307	1.05083899151785
21.875	-0.618533601406162	0.970385652734803
21.943359375	-0.627705574702101	0.874798509875898
22.01171875	-0.633050303228075	0.773306865049534
22.080078125	-0.63481600347391	0.671301226357755
22.1484375	-0.633173370762467	0.57440275625065
22.216796875	-0.628534814212314	0.487870249441046
22.28515625	-0.62167610733533	0.417450308450339
22.353515625	-0.613770922161407	0.363502288329778
22.421875	-0.605248189108241	0.326131431058055
22.490234375	-0.597268224453562	0.305275345615151
22.55859375	-0.59014443895553	0.295800173081946
22.626953125	-0.584484226014965	0.298179749081078
22.6953125	-0.580937015574803	0.303969962980058
22.763671875	-0.578970055330139	0.309239304778527
22.83203125	-0.578645566191651	0.309831680459558
22.900390625	-0.579173452120654	0.301393859836217
22.96875	-0.579897833945561	0.283373251303251
23.037109375	-0.580091427434984	0.256261370022604
23.10546875	-0.579290274760576	0.222360240678549
23.173828125	-0.57708823499433	0.184244496420413
23.2421875	-0.573298558927185	0.144974974921846
23.310546875	-0.567626645411281	0.108313973336108
23.37890625	-0.560397012969997	0.0806216236068085
23.447265625	-0.552421576841555	0.0627362270575447
23.515625	-0.543699945726599	0.0543184336556987
23.583984375	-0.534611736285929	0.0595728370123129
23.65234375	-0.526091280097985	0.0777820211831634
23.720703125	-0.518459357970782	0.106292692490732
23.7890625	-0.511979494713828	0.142865272743334
23.857421875	-0.506475490992229	0.185649290688734
23.92578125	-0.502165570043609	0.236653109558221
23.994140625	-0.499611141426014	0.292382177628682
24.0625	-0.498382133261141	0.351125139582885
24.130859375	-0.4989695244466	0.414222648754647
24.19921875	-0.501410693862291	0.477021882907339
24.267578125	-0.505688989097365	0.541220205625919
24.3359375	-0.512413496350462	0.602903485781648
24.404296875	-0.5214717322971	0.658792720367429
24.47265625	-0.532984881308177	0.703239412169267
24.541015625	-0.546101507168177	0.733172996764762
24.609375	-0.560999924131033	0.746553261851587
24.677734375	-0.576572909894876	0.735169555203142
24.74609375	-0.591460028868571	0.70271498663676
24.814453125	-0.605370364629308	0.649149585389018
24.8828125	-0.616868913503826	0.575084360622615
24.951171875	-0.62512791114281	0.488853316747414
25.01953125	-0.629985491510647	0.39650911617707
25.087890625	-0.631257943369208	0.304664396038609
25.15625	-0.629195491653351	0.220665524860268
25.224609375	-0.624388325779944	0.150706216500343
25.29296875	-0.617663337657707	0.100756142523558
25.361328125	-0.610665984965518	0.0741470371373856
25.4296875	-0.604578486310407	0.0659820724020656
25.498046875	-0.600046585760225	0.0753728877046463
25.56640625	-0.598417660229849	0.0962107533349449
25.634765625	-0.599742773214134	0.119649150977746
25.703125	-0.604146838227129	0.139538434333413
25.771484375	-0.611014598810376	0.147294877153636
25.83984375	-0.619467940039964	0.140589970265464
25.908203125	-0.629006512941609	0.115928641814075
25.9765625	-0.638484006509109	0.0704886410526276
26.044921875	-0.646827020980417	0.00583239227280153
26.11328125	-0.653037854491371	-0.0756199428605623
26.181640625	-0.656287819748475	-0.167426646774303
26.25	-0.656312394440284	-0.263031315452607
26.318359375	-0.653223989907919	-0.354735277917062
26.38671875	-0.647589017573762	-0.439148180767957
26.455078125	-0.639538703834063	-0.510803052041237
26.5234375	-0.630320902451482	-0.566647733775464
26.591796875	-0.620141143195238	-0.60787624496425
26.66015625	-0.609888264110722	-0.629721989290227
26.728515625	-0.600817093091386	-0.63665290408054
26.796875	-0.593110738634667	-0.633842091769812
26.865234375	-0.586842028837588	-0.623621810092401
26.93359375	-0.582251911211521	-0.609462536521455
27.001953125	-0.578962744647065	-0.594631543670053
27.0703125	-0.576978037374918	-0.578760825905303
27.138671875	-0.576402329092503	-0.564881846967219
27.20703125	-0.576960667547233	-0.556206599971458
27.275390625	-0.577969580055389	-0.553177172008944
27.34375	-0.579504671815243	-0.553907908122705
27.412109375	-0.581260095678054	-0.561160712590224
27.48046875	-0.582819169509712	-0.571990940748826
27.548828125	-0.584325162903413	-0.585336434905605
27.6171875	-0.585893806649407	-0.601072409493201
27.685546875	-0.587296300879963	-0.620324609161601
27.75390625	-0.588525957151104	-0.640524710302445
27.822265625	-0.589682164940038	-0.662601795442792
27.890625	-0.590979862228898	-0.684901569734075
27.958984375	-0.592488853975605	-0.712848251916327
28.02734375	-0.593265001556775	-0.743005894361948
28.095703125	-0.594214738725234	-0.772862430391933
28.1640625	-0.595244159721446	-0.807295037086063
28.232421875	-0.596042499773463	-0.845939742217109
28.30078125	-0.596539561905297	-0.889653899583353
28.369140625	-0.596358770151849	-0.939279280718633
28.4375	-0.595241920600943	-0.993336570802957
28.505859375	-0.592961692650758	-1.05315904838647
28.57421875	-0.588666895471577	-1.1158185040242
28.642578125	-0.582441106433903	-1.17656826336093
28.7109375	-0.574064902257557	-1.23272425199834
28.779296875	-0.563881639085291	-1.27817605975765
28.84765625	-0.552484735182471	-1.31239570504152
28.916015625	-0.539824237603147	-1.3332935738469
28.984375	-0.526498241650452	-1.33533872315109
29.052734375	-0.513790234548532	-1.31829380288119
29.12109375	-0.502254656298139	-1.28616249326249
29.189453125	-0.492224478753641	-1.23938183618745
29.2578125	-0.484630578929981	-1.17999167975047
29.326171875	-0.480082245895689	-1.11609070129745
29.39453125	-0.477919783613425	-1.05494580238121
29.462890625	-0.477700379084193	-0.995857088471464
29.53125	-0.479759472780574	-0.943319434016501
29.599609375	-0.483064607098966	-0.902870330605065
29.66796875	-0.486834097356926	-0.872382839096277
29.736328125	-0.490568979352456	-0.851334772697649
29.8046875	-0.493803610977877	-0.835859551797028
29.873046875	-0.496637594247149	-0.823834560017669
29.94140625	-0.498800266515009	-0.813604087639161
30.009765625	-0.500389878345978	-0.800226865884373
30.078125	-0.502136438748779	-0.782079594608952
30.146484375	-0.50438494005101	-0.759845145940733
30.21484375	-0.507810983618937	-0.73450995394111
30.283203125	-0.512480949531008	-0.712087234456796
30.3515625	-0.517927390623573	-0.693488279984924
30.419921875	-0.524118780771793	-0.679273904890471
30.48828125	-0.53098384261223	-0.671045453075461
30.556640625	-0.538040766782134	-0.670717754057316
30.625	-0.544995420506174	-0.676459778382265
30.693359375	-0.551504511855973	-0.689702318686992
30.76171875	-0.556876580764894	-0.705951750596532
30.830078125	-0.561274659738368	-0.720575304985609
30.8984375	-0.565143564034712	-0.728777112446442
30.966796875	-0.569277711657106	-0.731325074886767
31.03515625	-0.573789906831303	-0.726253826874442
31.103515625	-0.579967300295073	-0.713560417515546
31.171875	-0.588345147968576	-0.698617958702202
31.240234375	-0.59957613388953	-0.687324366245984
31.30859375	-0.613170893205363	-0.688746517914932
31.376953125	-0.628645001366499	-0.704927515296304
31.4453125	-0.645613422393462	-0.742196445660133
31.513671875	-0.662958350424452	-0.802835293529368
31.58203125	-0.680070334457164	-0.889187972208042
31.650390625	-0.695216558364882	-1.00292248098998
31.71875	-0.707396410610782	-1.13522570059507
31.787109375	-0.716438550450512	-1.28427388193484
31.85546875	-0.72127353323023	-1.4445679754174
31.923828125	-0.721775979531442	-1.60929378664086
31.9921875	-0.71739705067337	-1.76981532705923
32.060546875	-0.709375825268971	-1.91488873648361
32.12890625	-0.698785821808981	-2.0466014407006
32.197265625	-0.685414153973784	-2.16222557979941
32.265625	-0.670090701169949	-2.25472710123626
32.333984375	-0.65427731633421	-2.32413553770015
32.40234375	-0.638472106097287	-2.37399775135379
32.470703125	-0.623139604168781	-2.40324403491411
32.5390625	-0.609253292634	-2.41360345850457
32.607421875	-0.597420250368816	-2.40908835042835
32.67578125	-0.588192988606895	-2.39421231753583
32.744140625	-0.581675873498429	-2.37548253678513
32.8125	-0.577748426108626	-2.35593351307339
32.880859375	-0.576652411773731	-2.34172052505062
32.94921875	-0.577543878143662	-2.33871961990136
33.017578125	-0.580152938543986	-2.34810313889451
33.0859375	-0.583853130711279	-2.37734226014295
33.154296875	-0.587034133304701	-2.42726717903509
33.22265625	-0.588740822094799	-2.49502941253647
33.291015625	-0.588072954251693	-2.57688540591336
33.359375	-0.584461956607032	-2.66833668413958
33.427734375	-0.577195895804389	-2.76353878809945
33.49609375	-0.566190679442664	-2.8541498080635
33.564453125	-0.551534687044758	-2.93326323305513
33.6328125	-0.533955279144746	-2.99233195166062
33.701171875	-0.51436394969699	-3.02920989530506
33.76953125	-0.493128377419354	-3.03792544877981
33.837890625	-0.472035651122493	-3.01247502465773
33.90625	-0.452876264500383	-2.95657926492831
33.974609375	-0.436675406687257	-2.87542419678752
34.04296875	-0.424365921069984	-2.77529949232826
34.111328125	-0.416334572661042	-2.66397956269776
34.1796875	-0.412747830612869	-2.54847142426325
34.248046875	-0.413248992542501	-2.43531723674115
34.31640625	-0.417844808782293	-2.32849815930889
34.384765625	-0.42582257377056	-2.2370919053632
34.453125	-0.436122560113898	-2.15920177566451
34.521484375	-0.448933172836736	-2.09915471138812
34.58984375	-0.462724108906234	-2.05883643939435
34.658203125	-0.477512363685266	-2.03421691912677
34.7265625	-0.492711407757994	-2.0294204432115
34.794921875	-0.507471948475702	-2.04018689068082
34.86328125	-0.52181632414504	-2.06335707817635
34.931640625	-0.535948609613727	-2.09776764856939
35	-0.549718232728997	-2.14558135050702
35.068359375	-0.562781531794845	-2.20442732554834
35.13671875	-0.575442442793628	-2.27556366943707
35.205078125	-0.587049376249252	-2.36047180267912
35.2734375	-0.597495281607917	-2.45793774176949
35.341796875	-0.606006806785972	-2.56915897711152
35.41015625	-0.612327298284616	-2.68820180938094
35.478515625	-0.616418763349928	-2.81688925409557
35.546875	-0.617362756884879	-2.9496556200747
35.615234375	-0.615815498754717	-3.08170778067552
35.68359375	-0.611593457332762	-3.21433040246905
35.751953125	-0.604134776821275	-3.3422420567314
35.8203125	-0.594056285056161	-3.45744305486855
35.888671875	-0.582313754535101	-3.56143174140961
35.95703125	-0.568505195626753	-3.65328185136778
36.025390625	-0.553248951886006	-3.72786325598268
36.09375	-0.537123039268355	-3.78544693272279
36.162109375	-0.52051959201678	-3.82464956904945
36.23046875	-0.504047154690909	-3.84523737803629
36.298828125	-0.488121875999768	-3.84760354548322
36.3671875	-0.473471648286627	-3.83148558155627
36.435546875	-0.460573344412686	-3.80196468323787
36.50390625	-0.449163580925837	-3.75818415178416
36.572265625	-0.440271644799079	-3.69926267164368
36.640625	-0.434511753678078	-3.63006681209526
36.708984375	-0.432283213973057	-3.55530701243721
36.77734375	-0.433633633706512	-3.47954307056686
36.845703125	-0.438835557399474	-3.40736161682727
36.9140625	-0.447704168221936	-3.34501776718387
36.982421875	-0.459989135986634	-3.29744743864953
37.05078125	-0.47519962903906	-3.27015112650346
37.119140625	-0.492559375623845	-3.26876732742148
37.1875	-0.510724828446314	-3.29470648484481
37.255859375	-0.529159005102731	-3.34755420780165
37.32421875	-0.546620574168102	-3.42943869424246
37.392578125	-0.562024755034616	-3.53520803615128
37.4609375	-0.574823776910794	-3.66130930958264
37.529296875	-0.584394733223526	-3.8034541685403
37.59765625	-0.590096121617233	-3.9560281194687
37.666015625	-0.591843269535117	-4.10974311078561
37.734375	-0.59020149321469	-4.25930081251077
37.802734375	-0.585372825906182	-4.3991239980108
37.87109375	-0.57856936715453	-4.52277484906148
37.939453125	-0.57091873451031	-4.63302981865347
38.0078125	-0.562653385201041	-4.72971351776427
38.076171875	-0.554700659620636	-4.81255998261219
38.14453125	-0.547890509103924	-4.88428472754235
38.212890625	-0.54292145352929	-4.95225492442155
38.28125	-0.539265464370044	-5.02198943471381
38.349609375	-0.53710470221859	-5.09612489223063
38.41796875	-0.535793846018016	-5.18188963436214
38.486328125	-0.534438351977473	-5.27926401122805
38.5546875	-0.532526594663936	-5.38884075487624
38.623046875	-0.529456309619766	-5.510414463257
38.69140625	-0.524366063473091	-5.64375024051382
38.759765625	-0.516351593664727	-5.78302536782567
38.828125	-0.505447029899403	-5.92181238338951
38.896484375	-0.491630329981386	-6.05730283430905
38.96484375	-0.474678858051407	-6.183409463473
39.033203125	-0.455150622859458	-6.29343852186641
39.1015625	-0.43381409996571	-6.38391643246364
39.169921875	-0.411239105452988	-6.45314365598396
39.23828125	-0.388116919609524	-6.49621608452463
39.306640625	-0.365973357657887	-6.5139708371422
39.375	-0.345133237532178	-6.50884733112104
39.443359375	-0.326787101567112	-6.47970816326967
39.51171875	-0.31181848756518	-6.43251535439386
39.580078125	-0.300904829764945	-6.37089791493434
39.6484375	-0.294551788438146	-6.30146443499605
39.716796875	-0.293239551631004	-6.22876087424731
39.78515625	-0.297454800796599	-6.16179731535104
39.853515625	-0.307088709569028	-6.10946905613143
39.921875	-0.321775626082552	-6.08116326796194
39.990234375	-0.340800387914202	-6.08622328047534
40.05859375	-0.362625168836981	-6.13406637861511
40.126953125	-0.385370243560569	-6.22645216835243
40.1953125	-0.407761620802338	-6.36485008209984
40.263671875	-0.427790581773661	-6.55039077353436
40.33203125	-0.443495335250135	-6.77611206771765
40.400390625	-0.453801153707626	-7.03429764883469
40.46875	-0.457330165301399	-7.31691728374633
40.537109375	-0.453121704111213	-7.60917728700517
40.60546875	-0.441573414276149	-7.89436821178061
40.673828125	-0.424102054009892	-8.16273740332483
40.7421875	-0.401537357351756	-8.40758968947486
40.810546875	-0.375475101519754	-8.62121465014646
40.87890625	-0.347412904625473	-8.80168680137567
40.947265625	-0.319258649865906	-8.94662607179326
41.015625	-0.292835618395132	-9.06254959509775
41.083984375	-0.26923890380127	-9.1561047002019
41.15234375	-0.249187767510158	-9.23696604615533
41.220703125	-0.232902050649631	-9.31163448464606
41.2890625	-0.220804472025324	-9.3900233523262
41.357421875	-0.212181526204709	-9.4819670495578
41.42578125	-0.206196905078623	-9.59266676053132
41.494140625	-0.202055599203672	-9.72610233785763
41.5625	-0.198852150153432	-9.88487773688172
41.630859375	-0.195946309709129	-10.0698870116932
41.69921875	-0.192445640223211	-10.2846820244725
41.767578125	-0.187125598159228	-10.5266647257532
41.8359375	-0.179589290127843	-10.7951884364981
41.904296875	-0.168403053769037	-11.0878738674167
41.97265625	-0.153468687147957	-11.3959335762411
42.041015625	-0.134677592939934	-11.7192391088253
42.109375	-0.111625326068997	-12.0511536391209
42.177734375	-0.0847917158128978	-12.3902364074385
42.24609375	-0.0536190691292882	-12.7333226066504
42.314453125	-0.0187318580730653	-13.0740856973378
42.3828125	0.0192152922312566	-13.4125946238051
42.451171875	0.0598257145421415	-13.7497307048031
42.51953125	0.102940662135125	-14.0862141007249
42.587890625	0.148172294368721	-14.4238702560386
42.65625	0.195697528399163	-14.7643703754754
42.724609375	0.244836455585733	-15.1088162072455
42.79296875	0.29583685371965	-15.4668773421815
42.861328125	0.349817791370849	-15.8398231207223
42.9296875	0.407124562519925	-16.228005123815
42.998046875	0.468213584334379	-16.6337295998808
43.06640625	0.533878789434777	-17.0591101246812
43.134765625	0.604845910463192	-17.5046439312628
43.203125	0.682033837688531	-17.9715960739319
43.271484375	0.766263175472167	-18.460119409022
43.33984375	0.858906197722318	-18.9723420097258
43.408203125	0.961400062970871	-19.5054195529277
43.4765625	1.07543047728678	-20.058923867526
43.544921875	1.20298853431649	-20.6247839385799
43.61328125	1.34548588984376	-21.1976679598582
43.681640625	1.50545855349965	-21.7679194516063
43.75	1.68472882318926	-22.3192293566109
43.818359375	1.88501257891265	-22.8342776573935
43.88671875	2.10798969421761	-23.2908330664229
43.955078125	2.3546636058448	-23.6589166500493
44.0234375	2.62454995930787	-23.9079890763185
44.091796875	2.91692414411854	-24.0091864686846
44.16015625	3.23066825735229	-23.9286299747741
44.228515625	3.56301358040358	-23.6274868734302
44.296875	3.9095941939041	-23.0728293641434
44.365234375	4.26529824885731	-22.2319336497858
44.43359375	4.62290738732735	-21.0787562532724
44.501953125	4.97466359406105	-19.5970024812666
44.5703125	5.3116281804153	-17.7806672611816
44.638671875	5.62519119067478	-15.6343869071039
44.70703125	5.90537810104128	-13.1723760151313
44.775390625	6.14341095861164	-10.4309898853718
44.84375	6.33131988048913	-7.44938111144427
44.912109375	6.46163607422475	-4.28789912126827
44.98046875	6.53003238214916	-1.01548568542587
45.048828125	6.53425686503718	2.29362424901864
45.1171875	6.47486112486033	5.56711515528371
45.185546875	6.35390349988939	8.7335050663233
45.25390625	6.17642289205429	11.7246225278562
45.322265625	5.94942609235686	14.4846917349302
45.390625	5.6814893058006	16.9727860047783
45.458984375	5.38133547833148	19.162445875957
45.52734375	5.05831091575589	21.0398847679845
45.595703125	4.72080328878127	22.607328068774
45.6640625	4.37655000526405	23.8718196047654
45.732421875	4.03290121924645	24.8538099199857
45.80078125	3.69494929780563	25.5820874914817
45.869140625	3.36638254876435	26.0815461566064
45.9375	3.05065754140642	26.3806066573715
46.005859375	2.74915210248631	26.5098420965004
46.07421875	2.46257773718295	26.4907043713816
46.142578125	2.19131715607866	26.3439120350086
46.2109375	1.93552810861837	26.08364690674
46.279296875	1.69582117365806	25.7266727732093
46.34765625	1.47157363198109	25.2892525704335
46.416015625	1.26229387042149	24.7787240824769
46.484375	1.06835469450322	24.2041312470319
46.552734375	0.889574998827298	23.5760758378108
46.62109375	0.725977400927615	22.9022382627847
46.689453125	0.57754573260506	22.192277984584
46.7578125	0.444242083760303	21.4547340469131
46.826171875	0.325786503194265	20.6998197102404
46.89453125	0.221854772593122	19.934701408399
46.962890625	0.132186606827155	19.169509897416
47.03125	0.0559917122522184	18.411454568819
47.099609375	-0.00697416858289415	17.6670889390043
47.16796875	-0.0570156854231284	16.9464411260762
47.236328125	-0.0953213154205919	16.261838689587
47.3046875	-0.123616956539617	15.6174236290834
47.373046875	-0.142589530435957	15.018543640976
47.44140625	-0.153986116578082	14.4724305587167
47.509765625	-0.159350582077873	13.9809946194871
47.578125	-0.160570566344532	13.5460216177162
47.646484375	-0.158945836399933	13.1641063286184
47.71484375	-0.156127613676802	12.8367519466362
47.783203125	-0.153922207207825	12.5530745424565
47.8515625	-0.152112552867007	12.3079716205202
47.919921875	-0.152056821329099	12.0996791981825
47.98828125	-0.154167392070282	11.918009642014
48.056640625	-0.158494793135495	11.7597201467512
48.125	-0.165485922021754	11.6192579887975
48.193359375	-0.175180923663151	11.4899043728344
48.26171875	-0.186992986198535	11.3665878297855
48.330078125	-0.200822226054896	11.2497925019515
48.3984375	-0.21695011031248	11.1341421942608
48.466796875	-0.234790440973359	11.0161062463925
48.53515625	-0.254251521781262	10.8940825762588
48.603515625	-0.275097290381575	10.7644496205544
48.671875	-0.29691379824183	10.6233951831966
48.740234375	-0.318769618180632	10.4685601540799
48.80859375	-0.340056329912654	10.3019756999799
48.876953125	-0.360524321669372	10.1226854439292
48.9453125	-0.379239251853977	9.9297289362853
49.013671875	-0.395242654475199	9.72730821251328
49.08203125	-0.408104209083328	9.52160872363745
49.150390625	-0.417814510525511	9.31927834712341
49.21875	-0.424928171971699	9.1252551344332
49.287109375	-0.429807635733174	8.94095663526001
49.35546875	-0.432774752535403	8.77032025503584
49.423828125	-0.434597918979831	8.61424813623297
49.4921875	-0.435616237129221	8.47411872008695
49.560546875	-0.436956850414092	8.34972710677051
49.62890625	-0.43878037329477	8.23575900614437
49.697265625	-0.441349743948184	8.13365364342081
49.765625	-0.445427053071804	8.03873005367456
49.833984375	-0.450948277810299	7.9460857702644
49.90234375	-0.457705648237438	7.85087734033457
49.970703125	-0.465018300546704	7.75162847558691
50.0390625	-0.4727784901569	7.64802963053413
50.107421875	-0.480558806450561	7.53837498530108
50.17578125	-0.488065521791599	7.42320115332067
50.244140625	-0.494961014464828	7.30178878588665
50.3125	-0.500795619972877	7.17523228405285
50.380859375	-0.505203454995039	7.04573407273532
50.44921875	-0.508261772189238	6.91662018491863
50.517578125	-0.509976905739704	6.78675883643392
50.5859375	-0.509840382984225	6.6603639088069
50.654296875	-0.508739185080149	6.53977948679628
50.72265625	-0.506197455945517	6.42031366371242
50.791015625	-0.501654227301901	6.30970332745954
50.859375	-0.49609044664276	6.21098431736113
50.927734375	-0.489707896688951	6.12305436663484
50.99609375	-0.48268662233135	6.04747549254533
51.064453125	-0.475487556857958	5.98547439224859
51.1328125	-0.468602474578259	5.93527314699595
51.201171875	-0.461963594427228	5.89541281271435
51.26953125	-0.455613923896173	5.86714299889564
51.337890625	-0.449960407809514	5.85239915227202
51.40625	-0.445826949283953	5.84909231488435
51.474609375	-0.44304048870998	5.85264230044475
51.54296875	-0.44152391067893	5.86612833053105
51.611328125	-0.442339754591358	5.8881870923351
51.6796875	-0.445523020015754	5.91169087738854
51.748046875	-0.450762498584327	5.93623086313783
51.81640625	-0.458535214469285	5.95826090987828
51.884765625	-0.468159217530609	5.97252218023823
51.953125	-0.479392005737409	5.98083994698004
52.021484375	-0.492296561975169	5.97913871825588
52.08984375	-0.506238108176561	5.96630077538945
52.158203125	-0.521024825168891	5.94056128595953
52.2265625	-0.53574477678525	5.90164771973769
52.294921875	-0.550168073823353	5.85277837945406
52.36328125	-0.563900632783721	5.7952917693357
52.431640625	-0.577111086144989	5.73406593122524
52.5	-0.590198301145347	5.66768581098539
52.568359375	-0.602942300186117	5.59681672007073
52.63671875	-0.615628725304641	5.52264439874713
52.705078125	-0.628568205449541	5.44436697560219
52.7734375	-0.641980243463892	5.35892208502313
52.841796875	-0.655607779107461	5.26310358329872
52.91015625	-0.66906244172682	5.15544891258909
52.978515625	-0.682158927567762	5.03525186532281
53.046875	-0.694474406049805	4.89844878725562
53.115234375	-0.704843565142035	4.7452831438152
53.18359375	-0.712630279333312	4.57819140742226
53.251953125	-0.716781619446552	4.40126803092317
53.3203125	-0.717119052089279	4.22366992263044
53.388671875	-0.714057823245523	4.05013700483817
53.45703125	-0.707777370839752	3.88276452635517
53.525390625	-0.697861200297363	3.72691553920892
53.59375	-0.685243770025543	3.59286825134468
53.662109375	-0.671295733740673	3.48076595085687
53.73046875	-0.656686313345216	3.39203208028129
53.798828125	-0.642733470796935	3.32678254423352
53.8671875	-0.630660923104946	3.2798569686879
53.935546875	-0.620817511952823	3.24284074602605
54.00390625	-0.61318666039356	3.21196345112518
54.072265625	-0.607931864140574	3.18041345604912
54.140625	-0.604512080965822	3.14406178406438
54.208984375	-0.602887605465932	3.09706817236931
54.27734375	-0.601588631515024	3.03306389820112
54.345703125	-0.599480217442115	2.95580926197641
54.4140625	-0.596145749334107	2.86532664648541
54.482421875	-0.590314094930642	2.76308533873008
54.55078125	-0.581368100777268	2.65641247040336
54.619140625	-0.568832925719156	2.54954446074746
54.6875	-0.552444337338659	2.45375038748028
54.755859375	-0.533293125637749	2.37389182110099
54.82421875	-0.51138445610483	2.31424944843924
54.892578125	-0.487905850398756	2.28070648976749
54.9609375	-0.463505028240591	2.27450158993499
55.029296875	-0.439709017990129	2.29752025908654
55.09765625	-0.416720219175379	2.34311599978291
55.166015625	-0.394987154541177	2.41910375941936
55.234375	-0.376688933952803	2.51970683513368
55.302734375	-0.361656138700011	2.63641357331581
55.37109375	-0.35026396152149	2.76847235081539
55.439453125	-0.343095941288453	2.91001257714861
55.5078125	-0.34010219200482	3.05494379315897
55.576171875	-0.34113145059842	3.19948508359598
55.64453125	-0.346122032562916	3.33952566018643
55.712890625	-0.354830189695584	3.47101182871599
55.78125	-0.366934864191694	3.59066875322913
55.849609375	-0.382295869037886	3.69531143938668
55.91796875	-0.400313706222336	3.77861208427139
55.986328125	-0.41983060726992	3.84075982734976
56.0546875	-0.4407143081999	3.88223292939246
56.123046875	-0.462257164600784	3.90065672275451
56.19140625	-0.483902815120049	3.89731423548638
56.259765625	-0.505079132495818	3.87179024837289
56.328125	-0.525173545357265	3.8262410656009
56.396484375	-0.543752940496179	3.76214844606721
56.46484375	-0.56026884070542	3.68236785605544
56.533203125	-0.574490765659835	3.59141471258123
56.6015625	-0.58676969538468	3.49129299015077
56.669921875	-0.596547841392238	3.37930169137701
56.73828125	-0.602925367390003	3.26328055285896
56.806640625	-0.606686693500671	3.14797068344784
56.875	-0.607415290650587	3.03382205494698
56.943359375	-0.605418754015165	2.92942302788358
57.01171875	-0.601516562012605	2.83430700691919
57.080078125	-0.595496232842211	2.75185206438394
57.1484375	-0.588400213953527	2.68689874190938
57.216796875	-0.581078496186685	2.63795823839526
57.28515625	-0.574214594309523	2.6033658644154
57.353515625	-0.567995821089682	2.57989226332309
57.421875	-0.562810044385533	2.56878466577124
57.490234375	-0.559509417852954	2.56552252677256
57.55859375	-0.558039041085216	2.56514761057972
57.626953125	-0.558466325708467	2.56338005909911
57.6953125	-0.560158886897819	2.5567414750248
57.763671875	-0.563273842187131	2.54579428243036
57.83203125	-0.567523074538449	2.52154322387831
57.900390625	-0.571156527783775	2.48649962994618
57.96875	-0.574760866635079	2.44502996299214
58.037109375	-0.577529268831303	2.39144868289378
58.10546875	-0.578658097820196	2.33401927221106
58.173828125	-0.578729151059978	2.27410756314449
58.2421875	-0.577387332260077	2.21262805009117
58.310546875	-0.574672065555523	2.15186610875195
58.37890625	-0.570529710510072	2.09434999908209
58.447265625	-0.565195280539586	2.04171866335903
58.515625	-0.558627662134421	1.99666219348612
58.583984375	-0.551512577414905	1.96233093689137
58.65234375	-0.544366174048929	1.93674269080036
58.720703125	-0.537241720323244	1.92032722569082
58.7890625	-0.53094296665404	1.91351270824575
58.857421875	-0.525756687944568	1.91014753908451
58.92578125	-0.52137591132594	1.90923430617161
58.994140625	-0.517956505128395	1.9081932975727
59.0625	-0.515238719257727	1.90513255066052
59.130859375	-0.512915865663973	1.89630528730669
59.19921875	-0.510044471779262	1.88398301542866
59.267578125	-0.506949376590124	1.8690853860692
59.3359375	-0.502661201458652	1.85026548957052
59.404296875	-0.496919557474379	1.83395082123762
59.47265625	-0.489559077131041	1.82282490669707
59.541015625	-0.4807013900973	1.82401524208612
59.609375	-0.470998893484949	1.84170409224466
59.677734375	-0.461355914178121	1.87993366426715
59.74609375	-0.452876578336794	1.9383173370233
59.814453125	-0.446353246089894	2.01610764489918
59.8828125	-0.442940129517141	2.11169552697066
59.951171875	-0.443716965680339	2.21798104645998
60.01953125	-0.448916437466945	2.32755300052347
60.087890625	-0.458983996436022	2.43315242591352
60.15625	-0.473453509955203	2.5247675586146
60.224609375	-0.491849547516656	2.59812448586675
60.29296875	-0.513690768533279	2.64375670205182
60.361328125	-0.537198373961392	2.65592340757797
60.4296875	-0.560825315246255	2.63663718859044
60.498046875	-0.583854695657322	2.58957531792527
60.56640625	-0.605605810138474	2.51515683045189
60.634765625	-0.625192922390096	2.41763720323353
60.703125	-0.642436771082859	2.2998130895665
60.771484375	-0.656433385638744	2.16441382544165
60.83984375	-0.667180340212974	2.02012086100989
60.908203125	-0.675191874721476	1.86726900082831
60.9765625	-0.680054580419195	1.70781027043646
61.044921875	-0.682077146134258	1.54468446660651
61.11328125	-0.681161376694848	1.37713615283472
61.181640625	-0.677083889534912	1.20681407223504
61.25	-0.669546456670293	1.03386556141523
61.318359375	-0.657763642815274	0.861226538612828
61.38671875	-0.641307536805863	0.6957441980563
61.455078125	-0.620078300776302	0.545194324945406
61.5234375	-0.59474391208854	0.4184616966827
61.591796875	-0.566046158819049	0.318022067529627
61.66015625	-0.534251651382592	0.251984696855888
61.728515625	-0.501190032615094	0.226096537787765
61.796875	-0.468107105758449	0.239925067845158
61.865234375	-0.436434558545055	0.292608786109024
61.93359375	-0.406962182323678	0.381869137650619
62.001953125	-0.381435072318336	0.507511730763723
62.0703125	-0.361225834802489	0.658532316737671
62.138671875	-0.346838154882981	0.826804568950575
62.20703125	-0.338719835479227	1.00052043599309
62.275390625	-0.336138522416468	1.17024957470686
62.34375	-0.338767330217077	1.33070615378249
62.412109375	-0.345946388144858	1.47246372906549
62.48046875	-0.356156593319346	1.59231305180311
62.548828125	-0.368716607907824	1.6896051609081
62.6171875	-0.38255991805534	1.76288574520162
62.685546875	-0.396962133975171	1.81263401462087
62.75390625	-0.410482049667667	1.84032598580684
62.822265625	-0.422794427798491	1.85559148243685
62.890625	-0.434130228106162	1.85955723665277
62.958984375	-0.444164686897284	1.85634669410231
63.02734375	-0.45332855528356	1.84961873730286
63.095703125	-0.462093383654758	1.83908436530282
63.1640625	-0.470272952290318	1.8234414702866
63.232421875	-0.477972079761674	1.80533583693089
63.30078125	-0.485404386456615	1.78388052489349
63.369140625	-0.492926788016521	1.75957081770029
63.4375	-0.500602616794926	1.72619145069422
63.505859375	-0.507564028295981	1.68370826739945
63.57421875	-0.513634927527081	1.63219551181322
63.642578125	-0.518184665304309	1.57328135035274
63.7109375	-0.52123156215523	1.5088855190608
63.779296875	-0.522293013916979	1.43905088094334
63.84765625	-0.520809795468655	1.36756544987437
63.916015625	-0.516616191464141	1.30117772974822
63.984375	-0.51033062028799	1.24480762561871
64.052734375	-0.502336246674469	1.20042730693465
64.12109375	-0.493194909301964	1.17075453947791
64.189453125	-0.483293642559352	1.15589814428084
64.2578125	-0.473064569318343	1.16050265601629
64.326171875	-0.464095259081373	1.18334599732896
64.39453125	-0.4563174198179	1.21815266882055
64.462890625	-0.450294481342715	1.26993825065631
64.53125	-0.447701430298775	1.33075352870899
64.599609375	-0.448185950610328	1.39052149101795
64.66796875	-0.45143454552462	1.44444975496007
64.736328125	-0.456864694449265	1.48664478245541
64.8046875	-0.463402396983254	1.51447535613612
64.873046875	-0.470451314905373	1.53019121962818
64.94140625	-0.47780169905427	1.53059503887273
65.009765625	-0.483923544173511	1.51513788911472
65.078125	-0.488065532809077	1.49163098296192
65.146484375	-0.490213316178352	1.46441494192573
65.21484375	-0.489898470168453	1.43729710279916
65.283203125	-0.486961062826621	1.42005826301902
65.3515625	-0.4824987547638	1.42070448554991
65.419921875	-0.477729357323293	1.44212089177139
65.48828125	-0.473810304206775	1.48435369410664
65.556640625	-0.471713174593284	1.54798830481766
65.625	-0.473289079798389	1.63029452982659
65.693359375	-0.479426784183354	1.71996209495107
65.76171875	-0.490449694300696	1.81101770179257
65.830078125	-0.507191046714109	1.89160719682035
65.8984375	-0.528800123142149	1.94733888517597
65.966796875	-0.554142781824331	1.96988678502211
66.03515625	-0.581554844100463	1.9508164905781
66.103515625	-0.609228791245312	1.88854400842242
66.171875	-0.635428747587129	1.77978839882934
66.240234375	-0.657639766031388	1.62832246360317
66.30859375	-0.674156219983163	1.44197133369431
66.376953125	-0.683035194875012	1.23264335012141
66.4453125	-0.683737722814881	1.01865178073694
66.513671875	-0.676605217480306	0.813722529164273
66.58203125	-0.662125861551957	0.631679166634297
66.650390625	-0.641674294982149	0.487177429752848
66.71875	-0.617431460869816	0.388872652506381
66.787109375	-0.591518335203296	0.343314990894325
66.85546875	-0.56718994093239	0.351036199561491
66.923828125	-0.546582746916179	0.401434177408212
66.9921875	-0.53129695633198	0.487289894799591
67.060546875	-0.523079367121657	0.594018705221579
67.12890625	-0.522018426637599	0.703416265587048
67.197265625	-0.527211915666721	0.804519765241647
67.265625	-0.538613085014016	0.888669008763426
67.333984375	-0.555098713327047	0.938467718772277
67.40234375	-0.573850828028495	0.948853197119361
67.470703125	-0.593523454602125	0.920875685945909
67.5390625	-0.612230635540966	0.851685428885123
67.607421875	-0.627756187737152	0.748255946804482
67.67578125	-0.639131996503822	0.620970668922792
67.744140625	-0.645865482040885	0.478812055790308
67.8125	-0.647866100949002	0.330223419618335
67.880859375	-0.645177651922219	0.183459960455679
67.94921875	-0.638567953430707	0.0465653347299217
68.017578125	-0.628806983246196	-0.0777990790296897
68.0859375	-0.616510825857643	-0.185752982217265
68.154296875	-0.602602120138786	-0.276285060105727
68.22265625	-0.587692490986084	-0.349794526036618
68.291015625	-0.572186863792071	-0.407126563312004
68.359375	-0.556655695196736	-0.446805640204922
68.427734375	-0.54192235285323	-0.47315042071927
68.49609375	-0.527705270789291	-0.488005010151866
68.564453125	-0.514775729365584	-0.491310882363851
68.6328125	-0.503139131291663	-0.489546018045296
68.701171875	-0.492554170038356	-0.482590253687318
68.76953125	-0.4831462281839	-0.473507270604768
68.837890625	-0.474460593176747	-0.462406978193933
68.90625	-0.466886691775216	-0.448705107496797
68.974609375	-0.460405791865651	-0.436699352592917
69.04296875	-0.45463543186272	-0.426837129273707
69.111328125	-0.449600972199397	-0.420900411684627
69.1796875	-0.444637784156638	-0.420623843227198
69.248046875	-0.439471451570337	-0.423263755451872
69.31640625	-0.434001079850793	-0.429093732687458
69.384765625	-0.427947916198856	-0.436344823012708
69.453125	-0.421204470746882	-0.444394710696256
69.521484375	-0.413487501151148	-0.449418868557366
69.58984375	-0.40541656079116	-0.449235173085519
69.658203125	-0.396924147339108	-0.445038522700971
69.7265625	-0.333344681054096	0
69.794921875	-0.333344681054096	0
69.86328125	-0.333344681054096	0
69.931640625	-0.333344681054096	0
70	-0.333344681054096	0
70.068359375	-0.333344681054096	0
70.13671875	-0.333344681054096	0
70.205078125	-0.333344681054096	0
70.2734375	-0.333344681054096	0
70.341796875	-0.333344681054096	0
70.41015625	-0.333344681054096	0
70.478515625	-0.333344681054096	0
70.546875	-0.333344681054096	0
70.615234375	-0.333344681054096	0
70.68359375	-0.333344681054096	0
70.751953125	-0.333344681054096	0
70.8203125	-0.333344681054096	0
70.888671875	-0.333344681054096	0
70.95703125	-0.333344681054096	0
71.025390625	-0.333344681054096	0
71.09375	-0.333344681054096	0
71.162109375	-0.333344681054096	0
71.23046875	-0.333344681054096	0
71.298828125	-0.333344681054096	0
71.3671875	-0.333344681054096	0
71.435546875	-0.333344681054096	0
71.50390625	-0.333344681054096	0
71.572265625	-0.333344681054096	0
71.640625	-0.333344681054096	0
71.708984375	-0.333344681054096	0
71.77734375	-0.333344681054096	0
71.845703125	-0.333344681054096	0
71.9140625	-0.333344681054096	0
71.982421875	-0.333344681054096	0
72.05078125	-0.333344681054096	0
72.119140625	-0.333344681054096	0
72.1875	-0.333344681054096	0
72.255859375	-0.333344681054096	0
72.32421875	-0.333344681054096	0
72.392578125	-0.333344681054096	0
72.4609375	-0.333344681054096	0
72.529296875	-0.333344681054096	0
72.59765625	-0.333344681054096	0
72.666015625	-0.333344681054096	0
72.734375	-0.333344681054096	0
72.802734375	-0.333344681054096	0
72.87109375	-0.333344681054096	0
72.939453125	-0.333344681054096	0
73.0078125	-0.333344681054096	0
73.076171875	-0.333344681054096	0
73.14453125	-0.333344681054096	0
73.212890625	-0.333344681054096	0
73.28125	-0.333344681054096	0
73.349609375	-0.333344681054096	0
73.41796875	-0.333344681054096	0
73.486328125	-0.333344681054096	0
73.5546875	-0.333344681054096	0
73.623046875	-0.333344681054096	0
73.69140625	-0.333344681054096	0
73.759765625	-0.333344681054096	0
73.828125	-0.333344681054096	0
73.896484375	-0.333344681054096	0
73.96484375	-0.333344681054096	0
74.033203125	-0.333344681054096	0
74.1015625	-0.333344681054096	0
74.169921875	-0.333344681054096	0
74.23828125	-0.333344681054096	0
74.306640625	-0.333344681054096	0
74.375	-0.333344681054096	0
74.443359375	-0.333344681054096	0
74.51171875	-0.333344681054096	0
74.580078125	-0.333344681054096	0
74.6484375	-0.333344681054096	0
74.716796875	-0.333344681054096	0
74.78515625	-0.333344681054096	0
74.853515625	-0.333344681054096	0
74.921875	-0.333344681054096	0
74.990234375	-0.333344681054096	0
75.05859375	-0.333344681054096	0
75.126953125	-0.333344681054096	0
75.1953125	-0.333344681054096	0
75.263671875	-0.333344681054096	0
75.33203125	-0.333344681054096	0
75.400390625	-0.333344681054096	0
75.46875	-0.333344681054096	0
75.537109375	-0.333344681054096	0
75.60546875	-0.333344681054096	0
75.673828125	-0.333344681054096	0
75.7421875	-0.333344681054096	0
75.810546875	-0.333344681054096	0
75.87890625	-0.333344681054096	0
75.947265625	-0.333344681054096	0
76.015625	-0.333344681054096	0
76.083984375	-0.333344681054096	0
76.15234375	-0.333344681054096	0
76.220703125	-0.333344681054096	0
76.2890625	-0.333344681054096	0
76.357421875	-0.333344681054096	0
76.42578125	-0.333344681054096	0
76.494140625	-0.333344681054096	0
76.5625	-0.333344681054096	0
76.630859375	-0.333344681054096	0
76.69921875	-0.333344681054096	0
76.767578125	-0.333344681054096	0
76.8359375	-0.333344681054096	0
76.904296875	-0.333344681054096	0
76.97265625	-0.333344681054096	0
77.041015625	-0.333344681054096	0
77.109375	-0.333344681054096	0
77.177734375	-0.333344681054096	0
77.24609375	-0.333344681054096	0
77.314453125	-0.333344681054096	0
77.3828125	-0.333344681054096	0
77.451171875	-0.333344681054096	0
77.51953125	-0.333344681054096	0
77.587890625	-0.333344681054096	0
77.65625	-0.333344681054096	0
77.724609375	-0.333344681054096	0
77.79296875	-0.333344681054096	0
77.861328125	-0.333344681054096	0
77.9296875	-0.333344681054096	0
77.998046875	-0.333344681054096	0
78.06640625	-0.333344681054096	0
78.134765625	-0.333344681054096	0
78.203125	-0.333344681054096	0
78.271484375	-0.333344681054096	0
78.33984375	-0.333344681054096	0
78.408203125	-0.333344681054096	0
78.4765625	-0.333344681054096	0
78.544921875	-0.333344681054096	0
78.61328125	-0.333344681054096	0
78.681640625	-0.333344681054096	0
78.75	-0.333344681054096	0
78.818359375	-0.333344681054096	0
78.88671875	-0.333344681054096	0
78.955078125	-0.333344681054096	0
79.0234375	-0.333344681054096	0
79.091796875	-0.333344681054096	0
79.16015625	-0.333344681054096	0
79.228515625	-0.333344681054096	0
79.296875	-0.333344681054096	0
79.365234375	-0.333344681054096	0
79.43359375	-0.333344681054096	0
79.501953125	-0.333344681054096	0
79.5703125	-0.333344681054096	0
79.638671875	-0.333344681054096	0
79.70703125	-0.333344681054096	0
79.775390625	-0.333344681054096	0
79.84375	-0.333344681054096	0
79.912109375	-0.333344681054096	0
79.98046875	-0.333344681054096	0
80.048828125	-0.333344681054096	0
80.1171875	-0.333344681054096	0
80.185546875	-0.333344681054096	0
80.25390625	-0.333344681054096	0
80.322265625	-0.333344681054096	0
80.390625	-0.333344681054096	0
80.458984375	-0.333344681054096	0
80.52734375	-0.333344681054096	0
80.595703125	-0.333344681054096	0
80.6640625	-0.333344681054096	0
80.732421875	-0.333344681054096	0
80.80078125	-0.333344681054096	0
80.869140625	-0.333344681054096	0
80.9375	-0.333344681054096	0
81.005859375	-0.333344681054096	0
81.07421875	-0.333344681054096	0
81.142578125	-0.333344681054096	0
81.2109375	-0.333344681054096	0
81.279296875	-0.333344681054096	0
81.34765625	-0.333344681054096	0
81.416015625	-0.333344681054096	0
81.484375	-0.333344681054096	0
81.552734375	-0.333344681054096	0
81.62109375	-0.333344681054096	0
81.689453125	-0.333344681054096	0
81.7578125	-0.333344681054096	0
81.826171875	-0.333344681054096	0
81.89453125	-0.333344681054096	0
81.962890625	-0.333344681054096	0
82.03125	-0.333344681054096	0
82.099609375	-0.333344681054096	0
82.16796875	-0.333344681054096	0
82.236328125	-0.333344681054096	0
82.3046875	-0.333344681054096	0
82.373046875	-0.333344681054096	0
82.44140625	-0.333344681054096	0
82.509765625	-0.333344681054096	0
82.578125	-0.333344681054096	0
82.646484375	-0.333344681054096	0
82.71484375	-0.333344681054096	0
82.783203125	-0.333344681054096	0
82.8515625	-0.333344681054096	0
82.919921875	-0.333344681054096	0
82.98828125	-0.333344681054096	0
83.056640625	-0.333344681054096	0
83.125	-0.333344681054096	0
83.193359375	-0.333344681054096	0
83.26171875	-0.333344681054096	0
83.330078125	-0.333344681054096	0
83.3984375	-0.333344681054096	0
83.466796875	-0.333344681054096	0
83.53515625	-0.333344681054096	0
83.603515625	-0.333344681054096	0
83.671875	-0.333344681054096	0
83.740234375	-0.333344681054096	0
83.80859375	-0.333344681054096	0
83.876953125	-0.333344681054096	0
83.9453125	-0.333344681054096	0
84.013671875	-0.333344681054096	0
84.08203125	-0.333344681054096	0
84.150390625	-0.333344681054096	0
84.21875	-0.333344681054096	0
84.287109375	-0.333344681054096	0
84.35546875	-0.333344681054096	0
84.423828125	-0.333344681054096	0
84.4921875	-0.333344681054096	0
84.560546875	-0.333344681054096	0
84.62890625	-0.333344681054096	0
84.697265625	-0.333344681054096	0
84.765625	-0.333344681054096	0
84.833984375	-0.333344681054096	0
84.90234375	-0.333344681054096	0
84.970703125	-0.333344681054096	0
85.0390625	-0.333344681054096	0
85.107421875	-0.333344681054096	0
85.17578125	-0.333344681054096	0
85.244140625	-0.333344681054096	0
85.3125	-0.333344681054096	0
85.380859375	-0.333344681054096	0
85.44921875	-0.333344681054096	0
85.517578125	-0.333344681054096	0
85.5859375	-0.333344681054096	0
85.654296875	-0.333344681054096	0
85.72265625	-0.333344681054096	0
85.791015625	-0.333344681054096	0
85.859375	-0.333344681054096	0
85.927734375	-0.333344681054096	0
85.99609375	-0.333344681054096	0
86.064453125	-0.333344681054096	0
86.1328125	-0.333344681054096	0
86.201171875	-0.333344681054096	0
86.26953125	-0.333344681054096	0
86.337890625	-0.333344681054096	0
86.40625	-0.333344681054096	0
86.474609375	-0.333344681054096	0
86.54296875	-0.333344681054096	0
86.611328125	-0.333344681054096	0
86.6796875	-0.333344681054096	0
86.748046875	-0.333344681054096	0
86.81640625	-0.333344681054096	0
86.884765625	-0.333344681054096	0
86.953125	-0.333344681054096	0
87.021484375	-0.333344681054096	0
87.08984375	-0.333344681054096	0
87.158203125	-0.333344681054096	0
87.2265625	-0.333344681054096	0
87.294921875	-0.333344681054096	0
87.36328125	-0.333344681054096	0
87.431640625	-0.333344681054096	0
87.5	-0.333344681054096	0
87.568359375	-0.333344681054096	0
87.63671875	-0.333344681054096	0
87.705078125	-0.333344681054096	0
87.7734375	-0.333344681054096	0
87.841796875	-0.333344681054096	0
87.91015625	-0.333344681054096	0
87.978515625	-0.333344681054096	0
88.046875	-0.333344681054096	0
88.115234375	-0.333344681054096	0
88.18359375	-0.333344681054096	0
88.251953125	-0.333344681054096	0
88.3203125	-0.333344681054096	0
88.388671875	-0.333344681054096	0
88.45703125	-0.333344681054096	0
88.525390625	-0.333344681054096	0
88.59375	-0.333344681054096	0
88.662109375	-0.333344681054096	0
88.73046875	-0.333344681054096	0
88.798828125	-0.333344681054096	0
88.8671875	-0.333344681054096	0
88.935546875	-0.333344681054096	0
89.00390625	-0.333344681054096	0
89.072265625	-0.333344681054096	0
89.140625	-0.333344681054096	0
89.208984375	-0.333344681054096	0
89.27734375	-0.333344681054096	0
89.345703125	-0.333344681054096	0
89.4140625	-0.333344681054096	0
89.482421875	-0.333344681054096	0
89.55078125	-0.333344681054096	0
89.619140625	-0.333344681054096	0
89.6875	-0.333344681054096	0
89.755859375	-0.333344681054096	0
89.82421875	-0.333344681054096	0
89.892578125	-0.333344681054096	0
89.9609375	-0.333344681054096	0
90.029296875	-0.333344681054096	0
90.09765625	-0.333344681054096	0
90.166015625	-0.333344681054096	0
90.234375	-0.333344681054096	0
90.302734375	-0.333344681054096	0
90.37109375	-0.333344681054096	0
90.439453125	-0.333344681054096	0
90.5078125	-0.333344681054096	0
90.576171875	-0.333344681054096	0
90.64453125	-0.333344681054096	0
90.712890625	-0.333344681054096	0
90.78125	-0.333344681054096	0
90.849609375	-0.333344681054096	0
90.91796875	-0.333344681054096	0
90.986328125	-0.333344681054096	0
91.0546875	-0.333344681054096	0
91.123046875	-0.333344681054096	0
91.19140625	-0.333344681054096	0
91.259765625	-0.333344681054096	0
91.328125	-0.333344681054096	0
91.396484375	-0.333344681054096	0
91.46484375	-0.333344681054096	0
91.533203125	-0.333344681054096	0
91.6015625	-0.333344681054096	0
91.669921875	-0.333344681054096	0
91.73828125	-0.333344681054096	0
91.806640625	-0.333344681054096	0
91.875	-0.333344681054096	0
91.943359375	-0.333344681054096	0
92.01171875	-0.333344681054096	0
92.080078125	-0.333344681054096	0
92.1484375	-0.333344681054096	0
92.216796875	-0.333344681054096	0
92.28515625	-0.333344681054096	0
92.353515625	-0.333344681054096	0
92.421875	-0.333344681054096	0
92.490234375	-0.333344681054096	0
92.55859375	-0.333344681054096	0
92.626953125	-0.333344681054096	0
92.6953125	-0.333344681054096	0
92.763671875	-0.333344681054096	0
92.83203125	-0.333344681054096	0
92.900390625	-0.333344681054096	0
92.96875	-0.333344681054096	0
93.037109375	-0.333344681054096	0
93.10546875	-0.333344681054096	0
93.173828125	-0.333344681054096	0
93.2421875	-0.333344681054096	0
93.310546875	-0.333344681054096	0
93.37890625	-0.333344681054096	0
93.447265625	-0.333344681054096	0
93.515625	-0.333344681054096	0
93.583984375	-0.333344681054096	0
93.65234375	-0.333344681054096	0
93.720703125	-0.333344681054096	0
93.7890625	-0.333344681054096	0
93.857421875	-0.333344681054096	0
93.92578125	-0.333344681054096	0
93.994140625	-0.333344681054096	0
94.0625	-0.333344681054096	0
94.130859375	-0.333344681054096	0
94.19921875	-0.333344681054096	0
94.267578125	-0.333344681054096	0
94.3359375	-0.333344681054096	0
94.404296875	-0.333344681054096	0
94.47265625	-0.333344681054096	0
94.541015625	-0.333344681054096	0
94.609375	-0.333344681054096	0
94.677734375	-0.333344681054096	0
94.74609375	-0.333344681054096	0
94.814453125	-0.333344681054096	0
94.8828125	-0.333344681054096	0
94.951171875	-0.333344681054096	0
95.01953125	-0.333344681054096	0
95.087890625	-0.333344681054096	0
95.15625	-0.333344681054096	0
95.224609375	-0.333344681054096	0
95.29296875	-0.333344681054096	0
95.361328125	-0.333344681054096	0
95.4296875	-0.333344681054096	0
95.498046875	-0.333344681054096	0
95.56640625	-0.333344681054096	0
95.634765625	-0.333344681054096	0
95.703125	-0.333344681054096	0
95.771484375	-0.333344681054096	0
95.83984375	-0.333344681054096	0
95.908203125	-0.333344681054096	0
95.9765625	-0.333344681054096	0
96.044921875	-0.333344681054096	0
96.11328125	-0.333344681054096	0
96.181640625	-0.333344681054096	0
96.25	-0.333344681054096	0
96.318359375	-0.333344681054096	0
96.38671875	-0.333344681054096	0
96.455078125	-0.333344681054096	0
96.5234375	-0.333344681054096	0
96.591796875	-0.333344681054096	0
96.66015625	-0.333344681054096	0
96.728515625	-0.333344681054096	0
96.796875	-0.333344681054096	0
96.865234375	-0.333344681054096	0
96.93359375	-0.333344681054096	0
97.001953125	-0.333344681054096	0
97.0703125	-0.333344681054096	0
97.138671875	-0.333344681054096	0
97.20703125	-0.333344681054096	0
97.275390625	-0.333344681054096	0
97.34375	-0.333344681054096	0
97.412109375	-0.333344681054096	0
97.48046875	-0.333344681054096	0
97.548828125	-0.333344681054096	0
97.6171875	-0.333344681054096	0
97.685546875	-0.333344681054096	0
97.75390625	-0.333344681054096	0
97.822265625	-0.333344681054096	0
97.890625	-0.333344681054096	0
97.958984375	-0.333344681054096	0
98.02734375	-0.333344681054096	0
98.095703125	-0.333344681054096	0
98.1640625	-0.333344681054096	0
98.232421875	-0.333344681054096	0
98.30078125	-0.333344681054096	0
98.369140625	-0.333344681054096	0
98.4375	-0.333344681054096	0
98.505859375	-0.333344681054096	0
98.57421875	-0.333344681054096	0
98.642578125	-0.333344681054096	0
98.7109375	-0.333344681054096	0
98.779296875	-0.333344681054096	0
98.84765625	-0.333344681054096	0
98.916015625	-0.333344681054096	0
98.984375	-0.333344681054096	0
99.052734375	-0.333344681054096	0
99.12109375	-0.333344681054096	0
99.189453125	-0.333344681054096	0
99.2578125	-0.333344681054096	0
99.326171875	-0.333344681054096	0
99.39453125	-0.333344681054096	0
99.462890625	-0.333344681054096	0
99.53125	-0.333344681054096	0
99.599609375	-0.333344681054096	0
99.66796875	-0.333344681054096	0
99.736328125	-0.333344681054096	0
99.8046875	-0.333344681054096	0
99.873046875	-0.333344681054096	0
99.94140625	-0.333344681054096	0
100.009765625	-0.333344681054096	0
100.078125	-0.333344681054096	0
100.146484375	-0.333344681054096	0
100.21484375	-0.333344681054096	0
100.283203125	-0.333344681054096	0
100.3515625	-0.333344681054096	0
100.419921875	-0.333344681054096	0
100.48828125	-0.333344681054096	0
100.556640625	-0.333344681054096	0
100.625	-0.333344681054096	0
100.693359375	-0.333344681054096	0
100.76171875	-0.333344681054096	0
100.830078125	-0.333344681054096	0
100.8984375	-0.333344681054096	0
100.966796875	-0.333344681054096	0
101.03515625	-0.333344681054096	0
101.103515625	-0.333344681054096	0
101.171875	-0.333344681054096	0
101.240234375	-0.333344681054096	0
101.30859375	-0.333344681054096	0
101.376953125	-0.333344681054096	0
101.4453125	-0.333344681054096	0
101.513671875	-0.333344681054096	0
101.58203125	-0.333344681054096	0
101.650390625	-0.333344681054096	0
101.71875	-0.333344681054096	0
101.787109375	-0.333344681054096	0
101.85546875	-0.333344681054096	0
101.923828125	-0.333344681054096	0
101.9921875	-0.333344681054096	0
102.060546875	-0.333344681054096	0
102.12890625	-0.333344681054096	0
102.197265625	-0.333344681054096	0
102.265625	-0.333344681054096	0
102.333984375	-0.333344681054096	0
102.40234375	-0.333344681054096	0
102.470703125	-0.333344681054096	0
102.5390625	-0.333344681054096	0
102.607421875	-0.333344681054096	0
102.67578125	-0.333344681054096	0
102.744140625	-0.333344681054096	0
102.8125	-0.333344681054096	0
102.880859375	-0.333344681054096	0
102.94921875	-0.333344681054096	0
103.017578125	-0.333344681054096	0
103.0859375	-0.333344681054096	0
103.154296875	-0.333344681054096	0
103.22265625	-0.333344681054096	0
103.291015625	-0.333344681054096	0
103.359375	-0.333344681054096	0
103.427734375	-0.333344681054096	0
103.49609375	-0.333344681054096	0
103.564453125	-0.333344681054096	0
103.6328125	-0.333344681054096	0
103.701171875	-0.333344681054096	0
103.76953125	-0.333344681054096	0
103.837890625	-0.333344681054096	0
103.90625	-0.333344681054096	0
103.974609375	-0.333344681054096	0
104.04296875	-0.333344681054096	0
104.111328125	-0.333344681054096	0
104.1796875	-0.333344681054096	0
104.248046875	-0.333344681054096	0
104.31640625	-0.333344681054096	0
104.384765625	-0.333344681054096	0
104.453125	-0.333344681054096	0
104.521484375	-0.333344681054096	0
104.58984375	-0.333344681054096	0
104.658203125	-0.333344681054096	0
104.7265625	-0.333344681054096	0
104.794921875	-0.333344681054096	0
104.86328125	-0.333344681054096	0
104.931640625	-0.333344681054096	0
105	-0.333344681054096	0
105.068359375	-0.333344681054096	0
105.13671875	-0.333344681054096	0
105.205078125	-0.333344681054096	0
105.2734375	-0.333344681054096	0
105.341796875	-0.333344681054096	0
105.41015625	-0.333344681054096	0
105.478515625	-0.333344681054096	0
105.546875	-0.333344681054096	0
105.615234375	-0.333344681054096	0
105.68359375	-0.333344681054096	0
105.751953125	-0.333344681054096	0
105.8203125	-0.333344681054096	0
105.888671875	-0.333344681054096	0
105.95703125	-0.333344681054096	0
106.025390625	-0.333344681054096	0
106.09375	-0.333344681054096	0
106.162109375	-0.333344681054096	0
106.23046875	-0.333344681054096	0
106.298828125	-0.333344681054096	0
106.3671875	-0.333344681054096	0
106.435546875	-0.333344681054096	0
106.50390625	-0.333344681054096	0
106.572265625	-0.333344681054096	0
106.640625	-0.333344681054096	0
106.708984375	-0.333344681054096	0
106.77734375	-0.333344681054096	0
106.845703125	-0.333344681054096	0
106.9140625	-0.333344681054096	0
106.982421875	-0.333344681054096	0
107.05078125	-0.333344681054096	0
107.119140625	-0.333344681054096	0
107.1875	-0.333344681054096	0
107.255859375	-0.333344681054096	0
107.32421875	-0.333344681054096	0
107.392578125	-0.333344681054096	0
107.4609375	-0.333344681054096	0
107.529296875	-0.333344681054096	0
107.59765625	-0.333344681054096	0
107.666015625	-0.333344681054096	0
107.734375	-0.333344681054096	0
107.802734375	-0.333344681054096	0
107.87109375	-0.333344681054096	0
107.939453125	-0.333344681054096	0
108.0078125	-0.333344681054096	0
108.076171875	-0.333344681054096	0
108.14453125	-0.333344681054096	0
108.212890625	-0.333344681054096	0
108.28125	-0.333344681054096	0
108.349609375	-0.333344681054096	0
108.41796875	-0.333344681054096	0
108.486328125	-0.333344681054096	0
108.5546875	-0.333344681054096	0
108.623046875	-0.333344681054096	0
108.69140625	-0.333344681054096	0
108.759765625	-0.333344681054096	0
108.828125	-0.333344681054096	0
108.896484375	-0.333344681054096	0
108.96484375	-0.333344681054096	0
109.033203125	-0.333344681054096	0
109.1015625	-0.333344681054096	0
109.169921875	-0.333344681054096	0
109.23828125	-0.333344681054096	0
109.306640625	-0.333344681054096	0
109.375	-0.333344681054096	0
109.443359375	-0.333344681054096	0
109.51171875	-0.333344681054096	0
109.580078125	-0.333344681054096	0
109.6484375	-0.333344681054096	0
109.716796875	-0.333344681054096	0
109.78515625	-0.333344681054096	0
109.853515625	-0.333344681054096	0
109.921875	-0.333344681054096	0
109.990234375	-0.333344681054096	0
110.05859375	-0.333344681054096	0
110.126953125	-0.333344681054096	0
110.1953125	-0.333344681054096	0
110.263671875	-0.333344681054096	0
110.33203125	-0.333344681054096	0
110.400390625	-0.333344681054096	0
110.46875	-0.333344681054096	0
110.537109375	-0.333344681054096	0
110.60546875	-0.333344681054096	0
110.673828125	-0.333344681054096	0
110.7421875	-0.333344681054096	0
110.810546875	-0.333344681054096	0
110.87890625	-0.333344681054096	0
110.947265625	-0.333344681054096	0
111.015625	-0.333344681054096	0
111.083984375	-0.333344681054096	0
111.15234375	-0.333344681054096	0
111.220703125	-0.333344681054096	0
111.2890625	-0.333344681054096	0
111.357421875	-0.333344681054096	0
111.42578125	-0.333344681054096	0
111.494140625	-0.333344681054096	0
111.5625	-0.333344681054096	0
111.630859375	-0.333344681054096	0
111.69921875	-0.333344681054096	0
111.767578125	-0.333344681054096	0
111.8359375	-0.333344681054096	0
111.904296875	-0.333344681054096	0
111.97265625	-0.333344681054096	0
112.041015625	-0.333344681054096	0
112.109375	-0.333344681054096	0
112.177734375	-0.333344681054096	0
112.24609375	-0.333344681054096	0
112.314453125	-0.333344681054096	0
112.3828125	-0.333344681054096	0
112.451171875	-0.333344681054096	0
112.51953125	-0.333344681054096	0
112.587890625	-0.333344681054096	0
112.65625	-0.333344681054096	0
112.724609375	-0.333344681054096	0
112.79296875	-0.333344681054096	0
112.861328125	-0.333344681054096	0
112.9296875	-0.333344681054096	0
112.998046875	-0.333344681054096	0
113.06640625	-0.333344681054096	0
113.134765625	-0.333344681054096	0
113.203125	-0.333344681054096	0
113.271484375	-0.333344681054096	0
113.33984375	-0.333344681054096	0
113.408203125	-0.333344681054096	0
113.4765625	-0.333344681054096	0
113.544921875	-0.333344681054096	0
113.61328125	-0.333344681054096	0
113.681640625	-0.333344681054096	0
113.75	-0.333344681054096	0
113.818359375	-0.333344681054096	0
113.88671875	-0.333344681054096	0
113.955078125	-0.333344681054096	0
114.0234375	-0.333344681054096	0
114.091796875	-0.333344681054096	0
114.16015625	-0.333344681054096	0
114.228515625	-0.333344681054096	0
114.296875	-0.333344681054096	0
114.365234375	-0.333344681054096	0
114.43359375	-0.333344681054096	0
114.501953125	-0.333344681054096	0
114.5703125	-0.333344681054096	0
114.638671875	-0.333344681054096	0
114.70703125	-0.333344681054096	0
114.775390625	-0.333344681054096	0
114.84375	-0.333344681054096	0
114.912109375	-0.333344681054096	0
114.98046875	-0.333344681054096	0
115.048828125	-0.333344681054096	0
115.1171875	-0.333344681054096	0
115.185546875	-0.333344681054096	0
115.25390625	-0.333344681054096	0
115.322265625	-0.333344681054096	0
115.390625	-0.333344681054096	0
115.458984375	-0.333344681054096	0
115.52734375	-0.333344681054096	0
115.595703125	-0.333344681054096	0
115.6640625	-0.333344681054096	0
115.732421875	-0.333344681054096	0
115.80078125	-0.333344681054096	0
115.869140625	-0.333344681054096	0
115.9375	-0.333344681054096	0
116.005859375	-0.333344681054096	0
116.07421875	-0.333344681054096	0
116.142578125	-0.333344681054096	0
116.2109375	-0.333344681054096	0
116.279296875	-0.333344681054096	0
116.34765625	-0.333344681054096	0
116.416015625	-0.333344681054096	0
116.484375	-0.333344681054096	0
116.552734375	-0.333344681054096	0
116.62109375	-0.333344681054096	0
116.689453125	-0.333344681054096	0
116.7578125	-0.333344681054096	0
116.826171875	-0.333344681054096	0
116.89453125	-0.333344681054096	0
116.962890625	-0.333344681054096	0
117.03125	-0.333344681054096	0
117.099609375	-0.333344681054096	0
117.16796875	-0.333344681054096	0
117.236328125	-0.333344681054096	0
117.3046875	-0.333344681054096	0
117.373046875	-0.333344681054096	0
117.44140625	-0.333344681054096	0
117.509765625	-0.333344681054096	0
117.578125	-0.333344681054096	0
117.646484375	-0.333344681054096	0
117.71484375	-0.333344681054096	0
117.783203125	-0.333344681054096	0
117.8515625	-0.333344681054096	0
117.919921875	-0.333344681054096	0
117.98828125	-0.333344681054096	0
118.056640625	-0.333344681054096	0
118.125	-0.333344681054096	0
118.193359375	-0.333344681054096	0
118.26171875	-0.333344681054096	0
118.330078125	-0.333344681054096	0
118.3984375	-0.333344681054096	0
118.466796875	-0.333344681054096	0
118.53515625	-0.333344681054096	0
118.603515625	-0.333344681054096	0
118.671875	-0.333344681054096	0
118.740234375	-0.333344681054096	0
118.80859375	-0.333344681054096	0
118.876953125	-0.333344681054096	0
118.9453125	-0.333344681054096	0
119.013671875	-0.333344681054096	0
119.08203125	-0.333344681054096	0
119.150390625	-0.333344681054096	0
119.21875	-0.333344681054096	0
119.287109375	-0.333344681054096	0
119.35546875	-0.333344681054096	0
119.423828125	-0.333344681054096	0
119.4921875	-0.333344681054096	0
119.560546875	-0.333344681054096	0
119.62890625	-0.333344681054096	0
119.697265625	-0.333344681054096	0
119.765625	-0.333344681054096	0
119.833984375	-0.333344681054096	0
119.90234375	-0.333344681054096	0
119.970703125	-0.333344681054096	0
120.0390625	-0.333344681054096	0
120.107421875	-0.333344681054096	0
120.17578125	-0.333344681054096	0
120.244140625	-0.333344681054096	0
120.3125	-0.333344681054096	0
120.380859375	-0.333344681054096	0
120.44921875	-0.333344681054096	0
120.517578125	-0.333344681054096	0
120.5859375	-0.333344681054096	0
120.654296875	-0.333344681054096	0
120.72265625	-0.333344681054096	0
120.791015625	-0.333344681054096	0
120.859375	-0.333344681054096	0
120.927734375	-0.333344681054096	0
120.99609375	-0.333344681054096	0
121.064453125	-0.333344681054096	0
121.1328125	-0.333344681054096	0
121.201171875	-0.333344681054096	0
121.26953125	-0.333344681054096	0
121.337890625	-0.333344681054096	0
121.40625	-0.333344681054096	0
121.474609375	-0.333344681054096	0
121.54296875	-0.333344681054096	0
121.611328125	-0.333344681054096	0
121.6796875	-0.333344681054096	0
121.748046875	-0.333344681054096	0
121.81640625	-0.333344681054096	0
121.884765625	-0.333344681054096	0
121.953125	-0.333344681054096	0
122.021484375	-0.333344681054096	0
122.08984375	-0.333344681054096	0
122.158203125	-0.333344681054096	0
122.2265625	-0.333344681054096	0
122.294921875	-0.333344681054096	0
122.36328125	-0.333344681054096	0
122.431640625	-0.333344681054096	0
122.5	-0.333344681054096	0
122.568359375	-0.333344681054096	0
122.63671875	-0.333344681054096	0
122.705078125	-0.333344681054096	0
122.7734375	-0.333344681054096	0
122.841796875	-0.333344681054096	0
122.91015625	-0.333344681054096	0
122.978515625	-0.333344681054096	0
123.046875	-0.333344681054096	0
123.115234375	-0.333344681054096	0
123.18359375	-0.333344681054096	0
123.251953125	-0.333344681054096	0
123.3203125	-0.333344681054096	0
123.388671875	-0.333344681054096	0
123.45703125	-0.333344681054096	0
123.525390625	-0.333344681054096	0
123.59375	-0.333344681054096	0
123.662109375	-0.333344681054096	0
123.73046875	-0.333344681054096	0
123.798828125	-0.333344681054096	0
123.8671875	-0.333344681054096	0
123.935546875	-0.333344681054096	0
124.00390625	-0.333344681054096	0
124.072265625	-0.333344681054096	0
124.140625	-0.333344681054096	0
124.208984375	-0.333344681054096	0
124.27734375	-0.333344681054096	0
124.345703125	-0.333344681054096	0
124.4140625	-0.333344681054096	0
124.482421875	-0.333344681054096	0
124.55078125	-0.333344681054096	0
124.619140625	-0.333344681054096	0
124.6875	-0.333344681054096	0
124.755859375	-0.333344681054096	0
124.82421875	-0.333344681054096	0
124.892578125	-0.333344681054096	0
124.9609375	-0.333344681054096	0
125.029296875	-0.333344681054096	0
125.09765625	-0.333344681054096	0
125.166015625	-0.333344681054096	0
125.234375	-0.333344681054096	0
125.302734375	-0.333344681054096	0
125.37109375	-0.333344681054096	0
125.439453125	-0.333344681054096	0
125.5078125	-0.333344681054096	0
125.576171875	-0.333344681054096	0
125.64453125	-0.333344681054096	0
125.712890625	-0.333344681054096	0
125.78125	-0.333344681054096	0
125.849609375	-0.333344681054096	0
125.91796875	-0.333344681054096	0
125.986328125	-0.333344681054096	0
126.0546875	-0.333344681054096	0
126.123046875	-0.333344681054096	0
126.19140625	-0.333344681054096	0
126.259765625	-0.333344681054096	0
126.328125	-0.333344681054096	0
126.396484375	-0.333344681054096	0
126.46484375	-0.333344681054096	0
126.533203125	-0.333344681054096	0
126.6015625	-0.333344681054096	0
126.669921875	-0.333344681054096	0
126.73828125	-0.333344681054096	0
126.806640625	-0.333344681054096	0
126.875	-0.333344681054096	0
126.943359375	-0.333344681054096	0
127.01171875	-0.333344681054096	0
127.080078125	-0.333344681054096	0
127.1484375	-0.333344681054096	0
127.216796875	-0.333344681054096	0
127.28515625	-0.333344681054096	0
127.353515625	-0.333344681054096	0
127.421875	-0.333344681054096	0
127.490234375	-0.333344681054096	0
127.55859375	-0.333344681054096	0
127.626953125	-0.333344681054096	0
127.6953125	-0.333344681054096	0
127.763671875	-0.333344681054096	0
127.83203125	-0.333344681054096	0
127.900390625	-0.333344681054096	0
127.96875	-0.333344681054096	0
128.037109375	-0.333344681054096	0
128.10546875	-0.333344681054096	0
128.173828125	-0.333344681054096	0
128.2421875	-0.333344681054096	0
128.310546875	-0.333344681054096	0
128.37890625	-0.333344681054096	0
128.447265625	-0.333344681054096	0
128.515625	-0.333344681054096	0
128.583984375	-0.333344681054096	0
128.65234375	-0.333344681054096	0
128.720703125	-0.333344681054096	0
128.7890625	-0.333344681054096	0
128.857421875	-0.333344681054096	0
128.92578125	-0.333344681054096	0
128.994140625	-0.333344681054096	0
129.0625	-0.333344681054096	0
129.130859375	-0.333344681054096	0
129.19921875	-0.333344681054096	0
129.267578125	-0.333344681054096	0
129.3359375	-0.333344681054096	0
129.404296875	-0.333344681054096	0
129.47265625	-0.333344681054096	0
129.541015625	-0.333344681054096	0
129.609375	-0.333344681054096	0
129.677734375	-0.333344681054096	0
129.74609375	-0.333344681054096	0
129.814453125	-0.333344681054096	0
129.8828125	-0.333344681054096	0
129.951171875	-0.333344681054096	0
130.01953125	-0.333344681054096	0
130.087890625	-0.333344681054096	0
130.15625	-0.333344681054096	0
130.224609375	-0.333344681054096	0
130.29296875	-0.333344681054096	0
130.361328125	-0.333344681054096	0
130.4296875	-0.333344681054096	0
130.498046875	-0.333344681054096	0
130.56640625	-0.333344681054096	0
130.634765625	-0.333344681054096	0
130.703125	-0.333344681054096	0
130.771484375	-0.333344681054096	0
130.83984375	-0.333344681054096	0
130.908203125	-0.333344681054096	0
130.9765625	-0.333344681054096	0
131.044921875	-0.333344681054096	0
131.11328125	-0.333344681054096	0
131.181640625	-0.333344681054096	0
131.25	-0.333344681054096	0
131.318359375	-0.333344681054096	0
131.38671875	-0.333344681054096	0
131.455078125	-0.333344681054096	0
131.5234375	-0.333344681054096	0
131.591796875	-0.333344681054096	0
131.66015625	-0.333344681054096	0
131.728515625	-0.333344681054096	0
131.796875	-0.333344681054096	0
131.865234375	-0.333344681054096	0
131.93359375	-0.333344681054096	0
132.001953125	-0.333344681054096	0
132.0703125	-0.333344681054096	0
132.138671875	-0.333344681054096	0
132.20703125	-0.333344681054096	0
132.275390625	-0.333344681054096	0
132.34375	-0.333344681054096	0
132.412109375	-0.333344681054096	0
132.48046875	-0.333344681054096	0
132.548828125	-0.333344681054096	0
132.6171875	-0.333344681054096	0
132.685546875	-0.333344681054096	0
132.75390625	-0.333344681054096	0
132.822265625	-0.333344681054096	0
132.890625	-0.333344681054096	0
132.958984375	-0.333344681054096	0
133.02734375	-0.333344681054096	0
133.095703125	-0.333344681054096	0
133.1640625	-0.333344681054096	0
133.232421875	-0.333344681054096	0
133.30078125	-0.333344681054096	0
133.369140625	-0.333344681054096	0
133.4375	-0.333344681054096	0
133.505859375	-0.333344681054096	0
133.57421875	-0.333344681054096	0
133.642578125	-0.333344681054096	0
133.7109375	-0.333344681054096	0
133.779296875	-0.333344681054096	0
133.84765625	-0.333344681054096	0
133.916015625	-0.333344681054096	0
133.984375	-0.333344681054096	0
134.052734375	-0.333344681054096	0
134.12109375	-0.333344681054096	0
134.189453125	-0.333344681054096	0
134.2578125	-0.333344681054096	0
134.326171875	-0.333344681054096	0
134.39453125	-0.333344681054096	0
134.462890625	-0.333344681054096	0
134.53125	-0.333344681054096	0
134.599609375	-0.333344681054096	0
134.66796875	-0.333344681054096	0
134.736328125	-0.333344681054096	0
134.8046875	-0.333344681054096	0
134.873046875	-0.333344681054096	0
134.94140625	-0.333344681054096	0
135.009765625	-0.333344681054096	0
135.078125	-0.333344681054096	0
135.146484375	-0.333344681054096	0
135.21484375	-0.333344681054096	0
135.283203125	-0.333344681054096	0
135.3515625	-0.333344681054096	0
135.419921875	-0.333344681054096	0
135.48828125	-0.333344681054096	0
135.556640625	-0.333344681054096	0
135.625	-0.333344681054096	0
135.693359375	-0.333344681054096	0
135.76171875	-0.333344681054096	0
135.830078125	-0.333344681054096	0
135.8984375	-0.333344681054096	0
135.966796875	-0.333344681054096	0
136.03515625	-0.333344681054096	0
136.103515625	-0.333344681054096	0
136.171875	-0.333344681054096	0
136.240234375	-0.333344681054096	0
136.30859375	-0.333344681054096	0
136.376953125	-0.333344681054096	0
136.4453125	-0.333344681054096	0
136.513671875	-0.333344681054096	0
136.58203125	-0.333344681054096	0
136.650390625	-0.333344681054096	0
136.71875	-0.333344681054096	0
136.787109375	-0.333344681054096	0
136.85546875	-0.333344681054096	0
136.923828125	-0.333344681054096	0
136.9921875	-0.333344681054096	0
137.060546875	-0.333344681054096	0
137.12890625	-0.333344681054096	0
137.197265625	-0.333344681054096	0
137.265625	-0.333344681054096	0
137.333984375	-0.333344681054096	0
137.40234375	-0.333344681054096	0
137.470703125	-0.333344681054096	0
137.5390625	-0.333344681054096	0
137.607421875	-0.333344681054096	0
137.67578125	-0.333344681054096	0
137.744140625	-0.333344681054096	0
137.8125	-0.333344681054096	0
137.880859375	-0.333344681054096	0
137.94921875	-0.333344681054096	0
138.017578125	-0.333344681054096	0
138.0859375	-0.333344681054096	0
138.154296875	-0.333344681054096	0
138.22265625	-0.333344681054096	0
138.291015625	-0.333344681054096	0
138.359375	-0.333344681054096	0
138.427734375	-0.333344681054096	0
138.49609375	-0.333344681054096	0
138.564453125	-0.333344681054096	0
138.6328125	-0.333344681054096	0
138.701171875	-0.333344681054096	0
138.76953125	-0.333344681054096	0
138.837890625	-0.333344681054096	0
138.90625	-0.333344681054096	0
138.974609375	-0.333344681054096	0
139.04296875	-0.333344681054096	0
139.111328125	-0.333344681054096	0
139.1796875	-0.333344681054096	0
139.248046875	-0.333344681054096	0
139.31640625	-0.333344681054096	0
139.384765625	-0.333344681054096	0
139.453125	-0.333344681054096	0
139.521484375	-0.333344681054096	0
139.58984375	-0.333344681054096	0
139.658203125	-0.333344681054096	0
139.7265625	-0.333344681054096	0
139.794921875	-0.333344681054096	0
139.86328125	-0.333344681054096	0
139.931640625	-0.333344681054096	0


==> data/hitran_telecom_lines.txt <==
wavelength_nm	FWHM_nm	FWHM_GHz	peak_normalized
1450.23706289852	0.00686480412600517	0.978522582912	0.0421204529511975
1450.29047161971	0.00781433787793385	1.1137889399616	0.00290187775033859
1450.41195588769	0.00766418104758	1.0922038829856	0.00539193879390902
1450.42832822907	0.00870444428665883	1.2404212742208	0.00135278283932221
1450.51639014551	0.00684725043407401	0.9756445753152	0.0379061910050437
1450.60839431972	0.00855509861990014	1.2188362172448	0.00189121910044939
1450.69907293944	0.0063842955347697	0.9094504005888	0.0230254314651485
1450.71741758262	0.00766740959274855	1.0922038829856	0.00311701564942066
1450.7923323963	0.00842592892181312	1.2001291678656	0.00238374206937687
1450.8474758068	0.00683016901000873	0.9727665677184	0.0336234791286554
1450.84932488039	0.00753745424436187	1.0734968336064	0.00557152056852903
1450.98014325721	0.00830684282484554	1.1828611222848	0.00283824579874021
1451.1325616711	0.00682274570539653	0.97132756392	0.0299629419311418
1451.16038921951	0.00754068667453841	1.0734968336064	0.00322259318294961
1451.17182635471	0.00819784623384097	1.1670320805024	0.00325498837324102
1451.30194418325	0.0074309464314946	1.057667791824	0.0055691455457822
1451.36738767966	0.00809894545204835	1.1526420425184	0.00363242709815456
1451.47376581401	0.00680572949033068	0.9684495563232	0.0263243648710335
1451.49496131912	0.00633062568879348	0.9008163777984	0.0150968898371351
1451.56682175926	0.00800003315656097	1.1382520045344	0.0039731907296093
1451.61940917515	0.0074341977512837	1.057667791824	0.00322279780736826
1451.76452994166	0.00678822330247782	0.9655715487264	0.0232966129019973
1451.76983576858	0.00733457208304538	1.04327775384	0.00540774246607531
1451.77014229474	0.00791122453928517	1.1253009703488	0.00426986526778699
1451.97733318436	0.00783252647177675	1.1137889399616	0.00451976281975093
1452.09450153244	0.007337852976005	1.04327775384	0.00313220153126163
1452.1159670096	0.00678138875376779	0.964132544928	0.0202456202802004
1452.18842370763	0.0077538241581602	1.1022769095744	0.00472825047482219
1452.25302289558	0.00724834469393612	1.0303267196544	0.00511477734527424
1452.30708515832	0.00628709104810682	0.8936213588064	0.00973060065966764
1452.40337789467	0.00768524140434706	1.0922038829856	0.00488812276531705
1452.41232764464	0.00676390583242591	0.9612545373312	0.0177711017488022
1452.58569155559	0.00725166584150117	1.0303267196544	0.00296439935409985
1452.62225089829	0.00761665812317389	1.0821308563968	0.0050057087969843
1452.75152979391	0.0071824093833065	1.0202536930656	0.00471246222615212
1452.77411374889	0.00674701463345054	0.9583765297344	0.0153258880686479
1452.8449738343	0.0075582041012386	1.0734968336064	0.00507469707834173
1453.07164401196	0.00749975390374755	1.064862810816	0.00510335036910846
1453.07598851922	0.00673968401228823	0.956937525936	0.013326843514237
1453.09300516221	0.00718578629131587	1.0202536930656	0.00273347702012496
1453.13548948569	0.00622331562716603	0.8835483322176	0.00619168114060156
1453.26538230078	0.00711652872248868	1.0101806664768	0.0042476513118194
1453.30214032099	0.00745144332782524	1.057667791824	0.00508718376618109
1453.44824112799	0.00672285751934416	0.9540595183392	0.0113895590997505
1453.53662398212	0.00740314158526971	1.050472772832	0.00503510614299161
1453.61646977103	0.00711996763447248	1.0101806664768	0.00246562510617025
1453.75554724306	0.00670541199044892	0.9511815107424	0.00983470229488987
1453.77489761876	0.00735484585625361	1.04327775384	0.00495043176878341
1453.794607292	0.007070988364096	1.0029856474848	0.00373853384790988
1453.9802205574	0.00616966827320384	0.8749143094272	0.00387179084850115
1454.01721380973	0.00730655789663813	1.036082734848	0.00483598334279765
1454.13838632401	0.00668864475022499	0.9483035031456	0.00833417348916285
1454.15611373239	0.00707450540238903	1.0029856474848	0.00217222019900327
1454.26326688971	0.00726842525274296	1.0303267196544	0.00468869262322385
1454.33923251693	0.00702552480691509	0.9957906284928	0.00322388093995464
1454.45103917464	0.00667121319004327	0.9454254955488	0.0071379119896074
1454.51343665746	0.0072303064715567	1.0245707044608	0.00451850008613594
1454.71196616273	0.00702912642197737	0.9957906284928	0.00187518258477678
1454.7672702982	0.00720235486947932	1.0202536930656	0.0043236589032549
1454.84132553483	0.00611602126106564	0.8662802866368	0.0023830842110625
1454.84458620101	0.00665450478887492	0.942547487952	0.00599336775166781
1454.89928734726	0.00698013523322061	0.9885956095008	0.00272681510356611
1455.02531728134	0.00716426191257799	1.014497677872	0.00411990285983544
1455.16250067861	0.00663708542835808	0.9396694803552	0.00509600124528994
1455.2840574816	0.00698382772621727	0.9885956095008	0.00158727797078377
1455.28693016672	0.00713634122149474	1.0101806664768	0.00389926728370794
1455.47480162289	0.00694498517492513	0.9828395943072	0.00225981344620678
1455.55288091769	0.00710844143142861	1.0058636550816	0.00367012500213252
1455.56687950399	0.00662043545472745	0.9367914727584	0.00423895095214543
1455.71885239738	0.00605219922935497	0.856207260048	0.0014463897995314
1455.82227030699	0.00709072647579409	1.0029856474848	0.00343226466636848
1455.87241910343	0.00694878025911477	0.9828395943072	0.00131663511431595
1455.88996913101	0.00660302652402417	0.9339134651616	0.00357733778170933
1456.06580691791	0.00692009659762241	0.978522582912	0.00183473627952033
1456.09615441283	0.00706286357549624	0.9986686360896	0.003197636265745
1456.30530595253	0.00658643456765821	0.9310354575648	0.00294995379013084
1456.37331458274	0.00704519076551358	0.9957906284928	0.00295972795278563
1456.47708300924	0.00692400641023272	0.978522582912	0.00107031432675285
1456.63348281428	0.00656903429567952	0.928157449968	0.0024698264287821
1456.65516472696	0.00701736336619112	0.9914736170976	0.00273048777372007
1456.67233554671	0.00688512260240375	0.9727665677184	0.00146578228480994
1456.94008765651	0.00699973116416223	0.9885956095008	0.00250294468456539
1457.0599059321	0.00654230943169376	0.9238404385728	0.00202187938388164
1457.22994026813	0.00698213079689996	0.985717601904	0.00228327468218539
1457.29442104355	0.00686042318843486	0.9684495563232	0.00114825680734892
1457.3930809222	0.00652491138760672	0.920962430976	0.00168086314593981
1457.52261510281	0.00696454173372086	0.9828395943072	0.00207339268002092
1457.82051020957	0.00694698660399173	0.9799615867104	0.00187400197291454
1457.83072076171	0.00649822680682865	0.9166454195808	0.00136355734798178
1458.12092255217	0.00693964466329627	0.978522582912	0.00168271703911548
1458.16880319922	0.00648082907628422	0.913767411984	0.00112498714492034
1458.42690433119	0.00692213820440562	0.9756445753152	0.00150732270314366
1458.73503702717	0.00690463558069178	0.9727665677184	0.00134332295058281
1459.04915403556	0.00689739116580972	0.97132756392	0.00119030012408774
1459.36498572092	0.00687993200026537	0.9684495563232	0.0010514760541466
1492.07016755321	0.00713832298135064	0.9612545373312	0.00120717678782129
1492.19447438491	0.00717157612049879	0.9655715487264	0.00152242112808482
1492.32923708528	0.00721563082802485	0.97132756392	0.00188194418154668
1492.4744751251	0.007249111103684	0.9756445753152	0.00228887448302202
1492.63020692177	0.00728270640227058	0.9799615867104	0.00273232819758497
1492.79645157831	0.00732711481633772	0.985717601904	0.00319670724580012
1492.97322630053	0.00737164645687772	0.9914736170976	0.00366789222049419
1493.16054865281	0.0074270050862059	0.9986686360896	0.00412102109915934
1493.35843503486	0.00748249666285128	1.0058636550816	0.00453700792646914
1493.5669015829	0.0075488312308814	1.014497677872	0.00488523203692293
1493.78596366197	0.00762602069628606	1.0245707044608	0.00513879052377033
1494.01563683029	0.00771407789101081	1.036082734848	0.00527662628557007
1494.25593536714	0.00782373400453127	1.050472772832	0.00527457157748166
1494.50687369241	0.00793357242566521	1.064862810816	0.005137421919364
1494.76846595661	0.00806504755510727	1.0821308563968	0.0048509218649945
1495.04072571947	0.00821818764967109	1.1022769095744	0.00442707754168872
1495.32366650411	0.0083930228278508	1.1253009703488	0.0038851152637931
1495.61730220032	0.00860032206157161	1.1526420425184	0.00325103274512765
1495.92164688687	0.00882939097689375	1.1828611222848	0.00256474768953163
1496.2367144475	0.00910175753709392	1.2188362172448	0.00185847501319083
1496.56251385874	0.00946049008771546	1.266323342592	0.00116800887925249
1497.07793579664	0.00971444082384845	1.2994204299552	0.00132160889658612
1497.09378982258	0.00927356074071766	1.2404212742208	0.00242672179248502
1497.11877577087	0.00897263088187477	1.2001291678656	0.00347307843673953
1497.15288533905	0.00872558181142131	1.1670320805024	0.00441045224976561
1497.19611120243	0.00851089243469345	1.1382520045344	0.00519399462005483
1497.24844609866	0.00832856040879802	1.1137889399616	0.00578746806709249
1497.30988328413	0.00816782446518945	1.0922038829856	0.00617313046022031
1497.38041539406	0.00802868394657909	1.0734968336064	0.0063483001523933
1497.4600350063	0.00791113977112414	1.057667791824	0.00631752985123635
1497.54873413779	0.00780442969468961	1.04327775384	0.00611486420333275
1497.64650366882	0.0077085535476731	1.0303267196544	0.00576388161881105
1497.75333396909	0.00763427961617093	1.0202536930656	0.00529507452250572
1497.86921443821	0.00756007561372963	1.0101806664768	0.00475885399224411
1497.99413440991	0.00750748098925617	1.0029856474848	0.00417683639708428
1498.12808105859	0.00745495834128654	0.9957906284928	0.00359248062549852
1498.16073439805	0.00898512469824395	1.2001291678656	0.0011432489442858
1498.27104143385	0.007402505616205	0.9885956095008	0.00303020233805888
1498.42300160518	0.00736089805851872	0.9828395943072	0.00250406771741399
1498.5455343384	0.00874182240332063	1.1670320805024	0.0014715324705515
1498.58394643432	0.00733014054848278	0.978522582912	0.00202815913418178
1498.75385968854	0.00728867461049065	0.9727665677184	0.00161497132143181
1498.93272476498	0.00725806050191491	0.9684495563232	0.001261271751411
1498.94112306927	0.00853074322525764	1.1382520045344	0.0017047692273454
1499.34750489077	0.00835192913225642	1.1137889399616	0.00184047999506975
1499.76468468632	0.00819462829948363	1.0922038829856	0.00188405048933899
1500.19266762603	0.00805886984562809	1.0734968336064	0.00184703426794123
1500.63145842764	0.00794468476275195	1.057667791824	0.00174375258337293
1501.08106238146	0.00784129035832408	1.04327775384	0.00159276273277331
1501.5414840341	0.00774870148341661	1.0303267196544	0.00141265279059955
1502.01272708554	0.00767776292505501	1.0202536930656	0.00121560307204603
1502.49479562209	0.00760684036239251	1.0101806664768	0.00102001096890364
1523.22836674724	0.00747297957611418	0.9655715487264	0.00128820249299485
1523.49767498572	0.00746448125284901	0.964132544928	0.00117534982667582
1523.51656212143	0.00752037279678885	0.97132756392	0.00165782909542137
1523.74671484223	0.00750035580632617	0.9684495563232	0.00152289198103536
1523.80815869104	0.00755668850134322	0.9756445753152	0.00209674042135485
1524.00092042494	0.00753630370794384	0.9727665677184	0.00193821423411254
1524.10322650209	0.00759306494048737	0.9799615867104	0.00260398035090528
1524.26036220675	0.00758347854345773	0.978522582912	0.00241809466546414
1524.4018321542	0.00764065751003725	0.985717601904	0.00316848837546683
1524.41134771371	0.00752920906080418	0.97132756392	0.00111559509537931
1524.52510679568	0.00761958122521924	0.9828395943072	0.00296612050753141
1524.5782037016	0.00756432786268293	0.9756445753152	0.00134989673003573
1524.70403814579	0.00768832193430398	0.9914736170976	0.00378133218607649
1524.75547813973	0.00759956535162124	0.9799615867104	0.00160496514045134
1524.7952157049	0.00766692148338097	0.9885956095008	0.0035648000052901
1524.94315044416	0.00764608490054065	0.985717601904	0.00187103379383811
1525.00990375241	0.00774722262403582	0.9986686360896	0.00441771524235477
1525.07074779454	0.00772551275404215	0.9957906284928	0.0041954781341395
1525.14120053386	0.00769273135007467	0.9914736170976	0.00214072193114975
1525.31948425978	0.00780620673991059	1.0058636550816	0.00505701744765581
1525.34961048445	0.00775067450562392	0.9986686360896	0.00240019506862586
1525.35175682309	0.00778420076872405	1.0029856474848	0.00484001769569755
1525.56836363405	0.00780875435353262	1.0058636550816	0.00263792113175389
1525.63283177745	0.00787644793855245	1.014497677872	0.00565950197542499
1525.6382934247	0.00784298729308512	1.0101806664768	0.00546938980215528
1525.79744505684	0.00787814774186922	1.014497677872	0.00283779767298561
1525.93040411001	0.00792422731735113	1.0202536930656	0.00603356376081355
1525.94999412625	0.00795796151911977	1.0245707044608	0.00618519865500322
1526.03684056591	0.00795886736832113	1.0245707044608	0.00298400423661224
1526.22813232362	0.0080055867615243	1.0303267196544	0.00650864954206441
1526.27101628515	0.00805076311156562	1.036082734848	0.00660088964603445
1526.28653864974	0.00805092686690708	1.036082734848	0.00306465707615622
1526.53151807739	0.0081094386953791	1.04327775384	0.00683357810021735
1526.5465287028	0.00816552644224816	1.050472772832	0.00306584832714911
1526.59593923141	0.00816605504651908	1.050472772832	0.00684433657713161
1526.81680250726	0.00828031423598244	1.064862810816	0.00299034639409427
1526.84059783435	0.00822462252109656	1.057667791824	0.00698644477666137
1526.92480039094	0.00828148567716569	1.064862810816	0.00691652470187394
1527.09735333937	0.00841768222840914	1.0821308563968	0.00282919219012408
1527.155404392	0.00835115475530936	1.0734968336064	0.00693412376894069
1527.25763404286	0.00841944932312704	1.0821308563968	0.00676145081977116
1527.38817610082	0.00857766055016321	1.1022769095744	0.00258877062196147
1527.4759683887	0.00850025170084704	1.0922038829856	0.00664926428943909
1527.59447067952	0.00857997776643647	1.1022769095744	0.0063800386381462
1527.68926813207	0.00876028117907198	1.1253009703488	0.00227894520522082
1527.80231696598	0.00867194523776831	1.1137889399616	0.00613493331689917
1527.93533757849	0.0087631034953541	1.1253009703488	0.00576587645650068
1528.00062893528	0.00897678491300789	1.1526420425184	0.00191431636065367
1528.13447451932	0.00886626827050375	1.1382520045344	0.00540277439766366
1528.28025868454	0.00898007078312151	1.1526420425184	0.00493189589106745
1528.32226069122	0.00921600990016797	1.1828611222848	0.00151676428041466
1528.4724625722	0.00909446862638633	1.1670320805024	0.00446641193526545
1528.62925553783	0.00921971272093632	1.1828611222848	0.00392610369854553
1528.65416716079	0.00950042725283045	1.2188362172448	0.00110436876117533
1528.81630072463	0.00935659641914575	1.2001291678656	0.00337633811179336
1528.88215532984	0.00718074054108982	0.920962430976	0.00134863003975014
1528.98234563295	0.00950450688109859	1.2188362172448	0.00278076680430715
1529.14718283803	0.00723934926659546	0.928157449968	0.00200465732560341
1529.16600462954	0.00967515145581138	1.2404212742208	0.00217030241465314
1529.33953835936	0.0098794266852409	1.266323342592	0.00152614733364307
1529.41446826659	0.00728679115976316	0.9339134651616	0.00293115079417161
1529.54956607952	0.00968000571038911	1.2404212742208	0.00146539287027119
1529.57262717855	0.00936585638300539	1.2001291678656	0.00209956736484747
1529.60412685494	0.00910794050182626	1.1670320805024	0.00266948425643708
1529.64406960491	0.00888379432763945	1.1382520045344	0.00314922779049658
1529.68416772536	0.00733428804193067	0.9396694803552	0.00421438466415
1529.69246296618	0.00869341579292056	1.1137889399616	0.00351591399648133
1529.74931893288	0.00852557246827531	1.0922038829856	0.00376034996285348
1529.81465159914	0.00838026393462033	1.0734968336064	0.0038777017079925
1529.88847798514	0.00825749128789292	1.057667791824	0.00387170245724639
1529.95643306018	0.00738184182431946	0.9454254955488	0.00595145798058216
1529.97081845202	0.0081460212544953	1.04327775384	0.00375991697507294
1530.06169493572	0.00804585395453591	1.0303267196544	0.0035583356333216
1530.16113277631	0.00796822897157683	1.0202536930656	0.00328289878891417
1530.23140974257	0.00742945439340847	0.9511815107424	0.00825809843636842
1530.26915860569	0.00789067217203871	1.0101806664768	0.0029642572288796
1530.38580293674	0.00783566520942594	1.0029856474848	0.00261474299280522
1530.43563559591	0.00989359318338059	1.266323342592	0.00150036136492695
1530.50923796864	0.00747712761980345	0.956937525936	0.0112605192709201
1530.51109681481	0.00778072914475919	0.9957906284928	0.0022607852212189
1530.62138343232	0.00969357680803331	1.2404212742208	0.00212106599419492
1530.64507512003	0.007725862443334	0.9885956095008	0.00191819025679303
1530.78777427761	0.00768231147046341	0.9828395943072	0.00159472813846119
1530.79005172642	0.00751361542025442	0.9612545373312	0.015097573167124
1530.81161969652	0.00952726286449534	1.2188362172448	0.00270386781150294
1530.93923296604	0.00765008138795311	0.978522582912	0.0012995791161439
1530.99690412386	0.00938330672661283	1.2001291678656	0.00326196283177887
1531.07397895811	0.00755015919354051	0.9655715487264	0.0198772713308977
1531.09949271393	0.00760667320249954	0.9727665677184	0.00104245839339536
1531.19350041581	0.00925067043051953	1.1828611222848	0.00377631875275467
1531.36114167568	0.00759801690579893	0.97132756392	0.0256674027804068
1531.37653079749	0.00912906008703229	1.1670320805024	0.00426433529318268
1531.47011073233	0.0089050173780125	1.1382520045344	0.00107311743198433
1531.58125966359	0.00901890559256214	1.1526420425184	0.00469267192273145
1531.65165448126	0.0076346817795733	0.9756445753152	0.0325822181349763
1531.76024535266	0.00890839178088526	1.1382520045344	0.00509518281691172
1531.88942457625	0.00871840488895436	1.1137889399616	0.00117052356028625
1531.94562673574	0.00767140747982451	0.9799615867104	0.0405838359429005
1531.97488446742	0.00880950043426402	1.1253009703488	0.00542733944181331
1532.14802816933	0.00872134870604511	1.1137889399616	0.00572231833275374
1532.24316155783	0.0077194648209907	0.985717601904	0.0495241174349345
1532.31910352823	0.00855424028540879	1.0922038829856	0.00121192668855805
1532.37435956396	0.00863375578671537	1.1022769095744	0.00594117097602092
1532.53985836592	0.00855670521056402	1.0922038829856	0.00612330250134857
1532.54435539368	0.00776759484797084	0.9914736170976	0.0592693325553086
1532.75916594095	0.00841255484610667	1.0734968336064	0.0012026282897391
1532.77966844396	0.00848044301289779	1.0821308563968	0.00623618108666497
1532.84929843106	0.00782707736812898	0.9986686360896	0.0702377971646317
1532.93571061786	0.00841449289005154	1.0734968336064	0.00630886971666416
1533.15807523032	0.00788664482336218	1.0058636550816	0.0804361548378921
1533.19079079924	0.0083495940515222	1.064862810816	0.00630891538898353
1533.20963248214	0.00829338170973584	1.057667791824	0.00114973326070917
1533.33555719491	0.00829474406042057	1.057667791824	0.00627750930014255
1533.47076389878	0.00795758626335011	1.014497677872	0.0901228750589003
1533.60770364898	0.00824124187077503	1.050472772832	0.00618235280390189
1533.67052556824	0.00818546557786873	1.04327775384	0.00106473986175566
1533.73936619377	0.00818620042307539	1.04327775384	0.00606269948501048
1533.78743731392	0.00803991733842117	1.0245707044608	0.0986208678674655
1534.0303811892	0.00813282927118213	1.036082734848	0.00590053000189287
1534.10816176055	0.00813365401644407	1.036082734848	0.10534576313963
1534.14710240105	0.00808887767794928	1.0303267196544	0.00570167090181747
1534.43299857785	0.00825011413344463	1.050472772832	0.109428795905191
1534.45879355839	0.00804695720572613	1.0245707044608	0.00547519922924283
1534.55872686813	0.00801409523866009	1.0202536930656	0.00522039583548583
1534.76200272917	0.00836671612663548	1.064862810816	0.110675752413401
1534.89290841624	0.00797235287719712	1.014497677872	0.0049591423312834
1534.97419661645	0.00793926883470419	1.0101806664768	0.00467265588219592
1535.09522461984	0.00850608502168929	1.0821308563968	0.108462611910544
1535.3326892085	0.007909033344576	1.0058636550816	0.0043885196585696
1535.39346543547	0.00788702815828917	1.0029856474848	0.00408157944691983
1535.43270874123	0.0086682530877767	1.1022769095744	0.102420740648486
1535.7744947167	0.00885325334170884	1.1253009703488	0.0928021308516
1535.77809605766	0.00785701615713289	0.9986686360896	0.00379707953465005
1535.81648252236	0.00783476510134682	0.9957906284928	0.00349167741660184
1536.12061717948	0.0090724459534542	1.1526420425184	0.0797937841752324
1536.22908507993	0.00780499134466346	0.9914736170976	0.00321962138875771
1536.24319393968	0.00778247829449351	0.9885956095008	0.00292805381354216
1536.47110623531	0.00931454939694368	1.1828611222848	0.0641059119528138
1536.67354124393	0.00774150089242231	0.9828395943072	0.00240439720876016
1536.68560868186	0.00776429194584959	0.985717601904	0.00267281778352545
1536.82598698122	0.00960227277493866	1.2188362172448	0.04630311611882
1537.10746271789	0.00771185068474209	0.978522582912	0.00193361058222267
1537.14761512039	0.00772359513814304	0.9799615867104	0.00217635988095804
1537.18527398486	0.0099810525051322	1.266323342592	0.0274668318620619
1537.54489193069	0.00767085092744952	0.9727665677184	0.00152918762537423
1537.54891202689	0.0107687508833973	1.3656146046816	0.00858586311901287
1537.61504873246	0.00769424786795531	0.9756445753152	0.00173664400255285
1537.98575873394	0.0076411887869186	0.9684495563232	0.00118509593276142
1538.08784914312	0.00766491411064879	0.97132756392	0.00136087660630534
1538.10232418576	0.0102541447678948	1.2994204299552	0.0178091452367432
1538.47687867603	0.00979333139309899	1.2404212742208	0.0362643298800645
1538.5659514835	0.00762423005049682	0.9655715487264	0.00104834758058988
1538.85588630545	0.00947988760307188	1.2001291678656	0.0537110345794914
1539.23930694262	0.00922304615670804	1.1670320805024	0.0693796471150863
1539.62711703614	0.00900013086083901	1.1382520045344	0.0824494185366176
1540.01929173407	0.00881118907314599	1.1137889399616	0.0922411655346167
1540.41580134829	0.00864487948008969	1.0922038829856	0.0986593585660322
1540.81661145427	0.00850123396454174	1.0734968336064	0.101448878211716
1541.22168233521	0.00838028515902539	1.057667791824	0.100851788756388
1541.63096932721	0.00827065863864886	1.04327775384	0.0973161800701012
1542.04442178598	0.0081723701525427	1.0303267196544	0.091438016109435
1542.46198336315	0.00809685590311435	1.0202536930656	0.0836875445016575
1542.88359170226	0.00802129835441249	1.0101806664768	0.0748846081043696
1543.30917900039	0.00796856085947918	1.0029856474848	0.0653535025178892
1543.7386708649	0.0079158015651611	0.9957906284928	0.0558121863234565
1544.17198682575	0.00786301879106157	0.9885956095008	0.0467375374749857
1544.60903941749	0.00782166273031733	0.9828395943072	0.038323925827449
1545.04973541608	0.00779175122754398	0.978522582912	0.0307746267161038
1545.49397437557	0.00775037231225227	0.9727665677184	0.0242929481299289
1545.94164938703	0.007720447908323	0.9684495563232	0.0187879539603747
1546.39264723721	0.00769051798568461	0.964132544928	0.0142685211082577
1546.84684705529	0.00764909578584532	0.9583765297344	0.0106568237743706
1547.30412108081	0.00761914309720488	0.9540595183392	0.00780853467495416
1547.76433492609	0.00757768105743938	0.9483035031456	0.00562923363139477
1548.22734798351	0.00753619290376252	0.942547487952	0.00398659678964502
1548.69301206881	0.00749467670258701	0.9367914727584	0.00277432788066409
1549.16117242101	0.00745313049011781	0.9310354575648	0.00189779061531535
1549.63166876365	0.00740002576450661	0.9238404385728	0.00127766544426577
1565.21735591029	0.00763194521249559	0.9339134651616	0.00114863298185563
1565.44336896904	0.00768120120367818	0.9396694803552	0.00163002540147991
1565.67507097246	0.00773054086611386	0.9454254955488	0.00227568914507376
1565.86233318555	0.0076617747603098	0.9367914727584	0.00139813731724486
1565.91251764336	0.00777996581056768	0.9511815107424	0.00312269280365217
1566.05156403957	0.0077107150238696	0.942547487952	0.00196507015878383
1566.15576157703	0.00782947763151081	0.956937525936	0.00421163641642436
1566.24808820685	0.00775975053908085	0.9483035031456	0.00271578002221458
1566.35759684474	0.00712489465594518	0.870597298032	0.00101129617375552
1566.40485298597	0.00786730051771175	0.9612545373312	0.00559239272732219
1566.45195312147	0.00780888312630452	0.9540595183392	0.003690039681622
1566.50870856205	0.00719694319331735	0.8792313208224	0.00163615933886694
1566.65983963079	0.007905205769463	0.9655715487264	0.00729584785774916
1566.66320291428	0.00784633330487765	0.9583765297344	0.00493595810461228
1566.66519820443	0.0072690690398134	0.8878653436128	0.00260506545106149
1566.82721462406	0.00734127506526309	0.8964993664032	0.00408007270055774
1566.88187999334	0.00789566214393832	0.964132544928	0.00647884936476052
1566.92076670164	0.0079549798327516	0.97132756392	0.00933812858855448
1566.9949008982	0.00741356414029619	0.9051333891936	0.00628519891772723
1567.10802365027	0.00793330534268174	0.9684495563232	0.00836685221233039
1567.16839284978	0.00748593911967635	0.913767411984	0.00952268530317867
1567.18767650274	0.00799305768323056	0.9756445753152	0.0117511671264818
1567.34167170993	0.00797104561504246	0.9727665677184	0.0106172864395902
1567.34782047404	0.00754661127273899	0.920962430976	0.0142151121521863
1567.46060974756	0.00803122181605458	0.9799615867104	0.014525520725192
1567.53330688007	0.00760736942868018	0.928157449968	0.0208739748821362
1567.58285892926	0.00802067948800323	0.978522582912	0.0132120786986004
1567.72497003205	0.00765641887919348	0.9339134651616	0.0301726589371321
1567.73960476254	0.00808127095590523	0.985717601904	0.0175938521991072
1567.83161921763	0.00805862188121901	0.9828395943072	0.0161564664027743
1567.92292144423	0.00770555344222277	0.9396694803552	0.0428967600721085
1567.9246534453	0.00824838247439144	1.0058636550816	0.00104843538144457
1568.02469679701	0.008131417434664	0.9914736170976	0.0209071076352745
1568.068858807	0.00828530708190783	1.0101806664768	0.00110920206888407
1568.08798311051	0.00810846838534482	0.9885956095008	0.0193715195894882
1568.1272671749	0.00775477533033472	0.9454254955488	0.0599431103643374
1568.22088958439	0.00832232791086164	1.014497677872	0.00116766344074329
1568.31591969254	0.00819346890157909	0.9986686360896	0.024328919742025
1568.33810807372	0.00780408673169841	0.9511815107424	0.0823902661549921
1568.35198084608	0.00817023231163246	0.9957906284928	0.022747519308853
1568.3693945948	0.00837113200105096	1.0202536930656	0.00122093726397602
1568.52405655153	0.00840821094613623	1.0245707044608	0.00127127079225925
1568.55553971388	0.0078534898078854	0.956937525936	0.111215005144889
1568.61330532157	0.00825562964851519	1.0058636550816	0.0277498722519962
1568.62363928646	0.00823211685525423	1.0029856474848	0.0261836034534311
1568.6766696221	0.00845709354994913	1.0303267196544	0.00131346777954375
1568.77965264852	0.00789117356083566	0.9612545373312	0.147830403928089
1568.83414213962	0.00850604739451645	1.036082734848	0.00134994321408291
1568.90298474963	0.00829412407699454	1.0101806664768	0.0295348246512358
1568.91688272917	0.00832971662574431	1.014497677872	0.0309529160172533
1568.99070300898	0.0085668267549276	1.04327775384	0.00137656895572657
1569.01053234205	0.00792894627817339	0.9655715487264	0.193073810690478
1569.15113559628	0.00862767244334615	1.050472772832	0.00139419539022816
1569.19004097162	0.00837989465155839	1.0202536930656	0.0325207901331866
1569.22667941988	0.00841574557650736	1.0245707044608	0.0337293991539536
1569.24825979028	0.0079786299267696	0.97132756392	0.247335899215513
1569.31151234732	0.00868854186118836	1.057667791824	0.0014030061769171
1569.47502835441	0.00874947062315888	1.064862810816	0.00140204429301533
1569.48483121217	0.00846580976136018	1.0303267196544	0.0350199385189345
1569.49291120508	0.00801658954974235	0.9756445753152	0.311567073548651
1569.54272067645	0.00851373280061021	1.036082734848	0.0358700864407849
1569.63911407309	0.0088222566889315	1.0734968336064	0.0013885146296051
1569.74455857514	0.00805464347433132	0.9799615867104	0.38535206851667
1569.78737639249	0.00857552877664265	1.04327775384	0.0367297577786916
1569.80581274405	0.00889510222979144	1.0821308563968	0.00136402491331086
1569.86503055265	0.00863552465438883	1.050472772832	0.037128655107232
1569.97352333675	0.00897982079884619	1.0922038829856	0.00132653099396304
1569.97425695533	0.00805700089473197	0.9799615867104	0.00108170084244952
1570.00327009902	0.00810462496158388	0.985717601904	0.467206340126919
1570.0976962066	0.00869724950443417	1.057667791824	0.0374992563748952
1570.14348329476	0.00906460093214342	1.1022769095744	0.00127765348136221
1570.1936306296	0.00875748454980301	1.064862810816	0.0374162407722885
1570.2501864505	0.00810717441078122	0.985717601904	0.00131463128530986
1570.26910875455	0.00815471210843123	0.9914736170976	0.555611874438013
1570.3147548101	0.00916126869206836	1.1137889399616	0.00121612837432337
1570.41580924838	0.00883098977854647	1.0734968336064	0.0371941667313691
1570.48803636427	0.00925800167898288	1.1253009703488	0.00114404016550698
1570.52854069268	0.00890329460468142	1.0821308563968	0.0365230103785325
1570.53243998824	0.00815744739812724	0.9914736170976	0.00156803307264559
1570.54213421925	0.00821674656565644	0.9986686360896	0.647277630767166
1570.662822005	0.00936663612018768	1.1382520045344	0.00105983627564789
1570.74173263555	0.0089886108446303	1.0922038829856	0.0356546727926626
1570.82102279769	0.00821966499768123	0.9986686360896	0.00182981571578894
1570.82240280052	0.00827889903252888	1.0058636550816	0.738233169962118
1570.8697795382	0.00907298883853462	1.1022769095744	0.0343797954817388
1571.07548281722	0.00917014706724983	1.1137889399616	0.032878899262957
1571.10996608164	0.00835302000236327	1.014497677872	0.824338202423671
1571.11594797258	0.00828199353628639	1.0058636550816	0.00209206142627701
1571.21736385644	0.00926660242323104	1.1253009703488	0.0310164388694519
1571.40487270532	0.00843912504509265	1.0245707044608	0.898860453394075
1571.41707464493	0.00937563424025342	1.1382520045344	0.0289316709633002
1571.41723463918	0.00835628759208638	1.014497677872	0.00233890318605241
1571.57130909726	0.0094960269122003	1.1526420425184	0.0265139898239069
1571.7071671963	0.00853723037750242	1.036082734848	0.957158180326835
1571.72490555774	0.00844256282529767	1.0245707044608	0.00255434539874561
1571.76652222965	0.00961696776156449	1.1670320805024	0.023922765551184
1571.93162996228	0.00974945548082282	1.1828611222848	0.0210874710371098
1572.01689144975	0.00865921482293969	1.050472772832	0.991248745653544
1572.03898496596	0.00854083550679373	1.036082734848	0.00272206448356363
1572.12384019639	0.00989420251043587	1.2001291678656	0.0180884253414985
1572.29833941491	0.0100506594801767	1.2188362172448	0.0149233658293593
1572.33408373074	0.00878137684049963	1.064862810816	1
1572.35949859323	0.00866298963242846	1.050472772832	0.00282292906427699
1572.48903981862	0.0102311336383748	1.2404212742208	0.0116314949716136
1572.65878058921	0.00892746355873717	1.0821308563968	0.977336982130559
1572.67144340389	0.0104472000606255	1.266323342592	0.00818943265706469
1572.68647142927	0.00878531340330394	1.064862810816	0.00285065303804656
1572.8621115057	0.010722851449414	1.2994204299552	0.00452046085261885
1572.99099515471	0.00909750870653647	1.1022769095744	0.921622090463079
1573.01992840713	0.00893156426287115	1.0821308563968	0.00278784116858168
1573.24413858514	0.0112745623991677	1.3656146046816	0.00429514555205904
1573.24952671181	0.0107281344393069	1.2994204299552	0.00248918520698561
1573.25027231553	0.0104548917552959	1.266323342592	0.00176681637499355
1573.26141820015	0.0100629758977324	1.2188362172448	0.00111379508932552
1573.26504740434	0.010241234053868	1.2404212742208	0.0013708199438465
1573.33079344879	0.0092915480272815	1.1253009703488	0.83398324888062
1573.35989298858	0.00910177630221414	1.1022769095744	0.00263046304986337
1573.63168594958	0.0107333470309014	1.2994204299552	0.00447392532809117
1573.67817526557	0.00952150493973624	1.1526420425184	0.715573449145411
1573.70638777652	0.00929598481744406	1.1253009703488	0.00238050630962703
1573.82873217991	0.0104625813736647	1.266323342592	0.00806050281348407
1574.02698865872	0.0102511562323413	1.2404212742208	0.0113926252089946
1574.03316966243	0.00977554130198593	1.1828611222848	0.573579212209387
1574.05943390002	0.00952611909245364	1.1526420425184	0.002043896010169
1574.22927314542	0.0100753609936823	1.2188362172448	0.0145463127033516
1574.39579809377	0.0100774926878874	1.2188362172448	0.414559989594835
1574.41905051646	0.00978033491965997	1.1828611222848	0.00163996623241329
1574.42873871964	0.00992323565595583	1.2001291678656	0.0175341838964944
1574.52008841509	0.00941269817029791	1.1382520045344	0.00100564915779521
1574.63773818202	0.00978305209607401	1.1828611222848	0.0203411023652509
1574.7309469574	0.00930809303159411	1.1253009703488	0.00108009428495493
1574.76607257982	0.010475047686464	1.266323342592	0.245635227918022
1574.78525555208	0.0100824790326493	1.2188362172448	0.00118474061171908
1574.83690503253	0.00965457718086686	1.1670320805024	0.0229486525072978
1574.9436797921	0.00921535890314987	1.1137889399616	0.00114174909428663
1575.05411660602	0.00953816242396937	1.1526420425184	0.0253178699822269
1575.14393500802	0.0113018084005292	1.3656146046816	0.0767369818733848
1575.15792132851	0.00912259112388936	1.1022769095744	0.00119317145640309
1575.25147791564	0.00942144489586677	1.1382520045344	0.0274548063786881
1575.3741889301	0.00904170773220817	1.0922038829856	0.00123241151609421
1575.47840449351	0.00931693143727621	1.1253009703488	0.0293237537960151
1575.59177163816	0.0089607938496101	1.0821308563968	0.00126064735945485
1575.67244965508	0.00922388927759026	1.1137889399616	0.0308755449320403
1575.72474640381	0.0107619185002354	1.2994204299552	0.159058422835611
1575.81162511225	0.00889177910048553	1.0734968336064	0.00127641953374652
1575.91059833931	0.00913131152588135	1.1022769095744	0.0321799713253359
1576.03249115596	0.00882273612361268	1.064862810816	0.00128222600795003
1576.09981205455	0.00905003893788871	1.0922038829856	0.0331300562098281
1576.12163088959	0.0102784579142335	1.2404212742208	0.324034145332422
1576.25599948599	0.00876560873903012	1.057667791824	0.00127665557989238
1576.35069418209	0.00896942830228013	1.0821308563968	0.0338407819541605
1576.48007337715	0.00870845413383028	1.050472772832	0.00126179863558221
1576.52622665227	0.00994969316510843	1.2001291678656	0.480930417505859
1576.53355506086	0.00889992818627373	1.0734968336064	0.0341861877771739
1576.70732519771	0.00865130084287579	1.04327775384	0.00123920186414459
1576.79868739298	0.00883131664520417	1.064862810816	0.0343270868824532
1576.9165810571	0.00995462094534276	1.2001291678656	0.00137300721603297
1576.93450938604	0.00859411277646076	1.036082734848	0.00120870401918102
1576.93850100344	0.00968036214793436	1.1670320805024	0.621774283331618
1576.97366793129	0.00877359250930205	1.057667791824	0.0341032267535066
1577.16561658288	0.00854887291010865	1.0303267196544	0.0011702657517472
1577.25457188619	0.00871701287381379	1.050472772832	0.033726634150895
1577.32559936505	0.00968511529747385	1.1670320805024	0.00177412928843955
1577.35844179516	0.00944666489393687	1.1382520045344	0.739494784812962
1577.39578929082	0.00850359534222507	1.0245707044608	0.00112667406797721
1577.42013786669	0.00865912493388881	1.04327775384	0.0330434510172512
1577.63088947847	0.00847028990119955	1.0202536930656	0.00107632139387401
1577.71834071069	0.0086026584819971	1.036082734848	0.0322690706038236
1577.74123357337	0.00945125046476657	1.1382520045344	0.00210904762622662
1577.7860371682	0.00924865149604889	1.1137889399616	0.828487455007799
1577.86390240844	0.00842499080946781	1.014497677872	0.00102401520734914
1577.8729504324	0.00855654269835679	1.0303267196544	0.0311640478524454
1578.16347426009	0.00925307693977079	1.1137889399616	0.00236222078423259
1578.189985	0.00851216036963065	1.0245707044608	0.0300407072079832
1578.22126785924	0.00907441833156162	1.0922038829856	0.886937667916855
1578.3320886152	0.0084778210416205	1.0202536930656	0.0286327569042144
1578.59231002958	0.00907868565165578	1.0922038829856	0.00252738480277181
1578.66414368366	0.0089239998576006	1.0734968336064	0.914222816977314
1578.66949540019	0.00843359591939277	1.014497677872	0.0272991248524976
1578.79753475827	0.00839907053924479	1.0101806664768	0.025721755477576
1579.027728872	0.00892811093825195	1.0734968336064	0.00260184546618498
1579.11460829033	0.00879743119389695	1.057667791824	0.910753398463304
1579.15685999179	0.00836698433055806	1.0058636550816	0.0242390565251406
1579.26926817294	0.00834423225942077	1.0029856474848	0.0225541930737475
1579.46971634396	0.00880138833534257	1.057667791824	0.00258990137792766
1579.48759433145	0.0080830906364961	0.97132756392	0.0011479672744863
1579.57265811335	0.00868277324226228	1.04327775384	0.882163347627719
1579.65206623611	0.00831234552649261	0.9986686360896	0.0210531742018469
1579.69263837142	0.00812112358996541	0.9756445753152	0.00144224503709511
1579.74726644532	0.00828938969607496	0.9957906284928	0.0193772915415243
1579.90692202968	0.00815927090798807	0.9799615867104	0.00177959225877034
1579.91825718742	0.00868657311389153	1.04327775384	0.00250390647946895
1580.03826555885	0.00858004310002191	1.0303267196544	0.831041276065212
1580.13052284579	0.00820951939882464	0.985717601904	0.00215260904346817
1580.15509926328	0.00825771506349319	0.9914736170976	0.0179186354236979
1580.23150523899	0.00823454119763029	0.9885956095008	0.0163192972102162
1580.36351420322	0.00825989351380825	0.9914736170976	0.00255483879475394
1580.37333475614	0.00858368252198934	1.0303267196544	0.00235637762952106
1580.51140072447	0.00850124903070912	1.0202536930656	0.763382133981125
1580.60596478178	0.00832238764721854	0.9986686360896	0.00296875792670853
1580.66594244212	0.00821508385340907	0.985717601904	0.014931463128531
1580.72195709744	0.00819167875948283	0.9828395943072	0.0134616711688005
1580.8349313197	0.00850472979733013	1.0202536930656	0.00215975504365467
1580.85793948769	0.00838501999470739	1.0058636550816	0.00338216597248117
1580.99203133898	0.00842243584231902	1.0101806664768	0.684796096493995
1581.1194998347	0.00845979314541154	1.014497677872	0.00376882896162319
1581.18457767197	0.00817247289294094	0.9799615867104	0.0122115571432264
1581.21859325196	0.00816082331020361	0.978522582912	0.0108823529411765
1581.30302950853	0.00842574973600924	1.0101806664768	0.00193526729017927
1581.39070325503	0.00854672231095247	1.0245707044608	0.00410418620676454
1581.48012086052	0.00836761114922817	1.0029856474848	0.600239364453971
1581.67160365895	0.00864582357365359	1.036082734848	0.00436207331692851
1581.71098488483	0.0081418892914571	0.9756445753152	0.00978644139911119
1581.72138210377	0.00811797864330474	0.9727665677184	0.00864674791420958
1581.77761267334	0.00837075950361759	1.0029856474848	0.00169231809564313
1581.96225219519	0.00876912640406613	1.050472772832	0.00451300241923565
1581.97562903002	0.00831279191263056	0.9957906284928	0.515250137041158
1582.23028953263	0.00808715356691548	0.9684495563232	0.0067371892067944
1582.2451414652	0.00811133898811632	0.97132756392	0.00770706879508697
1582.25866620712	0.00831576672411352	0.9957906284928	0.00144950156407454
1582.26269548876	0.00889262820372561	1.064862810816	0.00454855195911414
1582.47851216579	0.00825797602505975	0.9885956095008	0.433611311556306
1582.57297758084	0.00904037758313068	1.0821308563968	0.00444076443510095
1582.74527932659	0.0080563457034456	0.964132544928	0.00515924635764957
1582.74617861168	0.00826076983238438	0.9885956095008	0.00121660727702848
1582.78702324047	0.00806879570203051	0.9655715487264	0.00596443390533931
1582.8931392467	0.0092124087780004	1.1022769095744	0.00418405457378685
1582.98872170458	0.00821518943591514	0.9828395943072	0.357521806041589
1583.22321736154	0.0094087578296939	1.1253009703488	0.00378194207836457
1583.2663122797	0.0080135215468293	0.9583765297344	0.00388668054766862
1583.33660360003	0.00803829987168091	0.9612545373312	0.00452990101568583
1583.50620600643	0.0081844535761603	0.978522582912	0.288712963890837
1583.56324602951	0.00964149943629409	1.1526420425184	0.00324473737753986
1583.79334701162	0.00798273650728022	0.9540595183392	0.00287242525542956
1583.89385367401	0.00800783340914255	0.956937525936	0.00338068339502931
1583.91325582833	0.00989864711056665	1.1828611222848	0.00260104370028642
1584.03090807103	0.00814170263223191	0.9727665677184	0.229315981707542
1584.27327455723	0.0102043381045412	1.2188362172448	0.00187831991455965
1584.3263385011	0.00793991651993385	0.9483035031456	0.00208960111124611
1584.45874167907	0.00796534455455527	0.9511815107424	0.0024837868045336
1584.56276734232	0.00811101483424709	0.9684495563232	0.178513660261586
1584.64331987052	0.0106068629619121	1.266323342592	0.00111261679830675
1584.8652400293	0.00789709237454303	0.942547487952	0.00149481340841212
1585.03123424075	0.00792286500903276	0.9454254955488	0.00179343236728129
1585.1017183741	0.00808035262361756	0.964132544928	0.136538771220558
1585.41000177274	0.00785426252540348	0.9367914727584	0.00105086221259217
1585.61129436233	0.00788039306139136	0.9396694803552	0.00127351767450799
1585.64769041497	0.00803764582246469	0.9583765297344	0.102719414474099
1586.0168687662	0.010407923884346	1.2404212742208	0.00146831780613999
1586.20060872211	0.00800702141782176	0.9540595183392	0.0758670130350659
1586.43198704545	0.0100751194507224	1.2001291678656	0.00218018430230262
1586.76039232488	0.00796433198211368	0.9483035031456	0.0551254244941185
1586.85717747074	0.00980252080354042	1.1670320805024	0.00281922822967278
1587.29242744515	0.0095660271596532	1.1382520045344	0.00335588258309158
1587.32695621296	0.00792164398645341	0.942547487952	0.0393783892739639
1587.73772329939	0.00936568883694074	1.1137889399616	0.00376402590142141
1587.90020865191	0.00787895531657541	0.9367914727584	0.0276529098203
1588.1930488025	0.00918945160627597	1.0922038829856	0.00403440373664801
1588.48005273581	0.00783626382732906	0.9310354575648	0.0190948131725774
1588.65838451515	0.00903735002480135	1.0734968336064	0.00416160084524239
1589.06638522906	0.00778144669929076	0.9238404385728	0.0129861077941767
1589.13370795824	0.00890942048256145	1.057667791824	0.00415127459274454
1589.61899196234	0.00879357211783359	1.04327775384	0.00402363860659108
1589.65909741421	0.00772660426222442	0.9166454195808	0.00868138108342538
1590.11420735915	0.0086898222997964	1.0303267196544	0.00379778820439123
1590.25807322183	0.00767173395518702	0.9094504005888	0.00571214212293073
1590.61931974197	0.00861033361256888	1.0202536930656	0.00349152496217609
1590.86319079354	0.00760468513478616	0.9008163777984	0.00370138953143454
1591.13429243097	0.0085308444108382	1.0101806664768	0.00313964643890822
1591.47432085023	0.00754974196390971	0.8936213588064	0.00235550910266363
1591.65908429136	0.00847567158001545	1.0029856474848	0.0027564226338726
1592.09132717133	0.00747042932903644	0.8835483322176	0.00147965232960988
1592.19365105095	0.00842052379551979	0.9957906284928	0.00237130440205742
1592.73794407539	0.00836539836906136	0.9885956095008	0.00200015374353099
1593.29191040705	0.00832247776002203	0.9828395943072	0.00165256164348255
1593.85549408373	0.00829178509677223	0.978522582912	0.00133851087283295
1594.42863305927	0.00824893921037476	0.9727665677184	0.00106545836987457
1596.45417233366	0.00740132584434599	0.870597298032	0.00135997109080584
1596.5831575447	0.00747593531012037	0.8792313208224	0.0021609132588146
1596.72095792979	0.00755065196828498	0.8878653436128	0.00337807180059216
1596.86753578022	0.00762547791558884	0.8964993664032	0.00519974879295745
1597.02284816906	0.00770041518669152	0.9051333891936	0.00787654073554465
1597.18684667602	0.00777546574909799	0.913767411984	0.0117461893072565
1597.35947962176	0.00783838404752637	0.920962430976	0.0172616766042022
1597.54069146649	0.00790141386371926	0.928157449968	0.0249523482517421
1597.73042562782	0.00795230347642554	0.9339134651616	0.0355597087731179
1597.92862260402	0.00800330136747832	0.9396694803552	0.0498402950432764
1598.13522227263	0.00805440852458467	0.9454254955488	0.0686928089322433
1598.35016388293	0.00810562591612905	0.9511815107424	0.0931976313142117
1598.57338597674	0.0081569544901672	0.956937525936	0.124358596662013
1598.80482843578	0.00819612554620296	0.9612545373312	0.163305416424391
1599.04443061545	0.00823540230775785	0.9655715487264	0.210859396884476
1599.292133005	0.00828706245848101	0.97132756392	0.267194986013839
1599.54787740691	0.00832655622439337	0.9756445753152	0.333259628898169
1599.81160700426	0.0083661574951377	0.9799615867104	0.408183175858731
1600.08326706339	0.00841815612553122	0.985717601904	0.490272199355874
1600.36280421424	0.00847027200682796	0.9914736170976	0.578116899868049
1600.65016793293	0.00853480409429749	0.9986686360896	0.66786457131542
1600.94530944427	0.00859946444543187	1.0058636550816	0.75626818225761
1601.24818339141	0.00867656160045151	1.014497677872	0.838047369926017
1601.5587468727	0.00876611125831358	1.0245707044608	0.908303504775759
1601.87695950336	0.00886812984594794	1.036082734848	0.960659978547542
1602.20278470967	0.00899495638671329	1.050472772832	0.990673107589866
1602.53618946548	0.00912197019131734	1.064862810816	0.994321408290744
1602.87714320636	0.00927383895567587	1.0821308563968	0.967837423127575
1603.22561995951	0.00945059812601673	1.1022769095744	0.908456060599321
1603.58159770246	0.00965228458302313	1.1253009703488	0.818937159338959
1603.94505824555	0.00989128531030146	1.1526420425184	0.700884258107235
1604.31598801026	0.0101553028169988	1.1828611222848	0.56079892673235
1604.69437726521	0.0104690990670207	1.2188362172448	0.404637538910421
1605.08021567139	0.0108822172746765	1.266323342592	0.239522998296423
1605.37115980579	0.00802854503000533	0.9339134651616	0.00125158261213469
1605.47342486082	0.0117412326101744	1.3656146046816	0.0747886684270899
1605.60919762266	0.00808042331882537	0.9396694803552	0.00175937206776395
1605.68144351849	0.00839053605544522	0.9756445753152	0.00103194584734136
1605.85411867169	0.00813240103175434	0.9454254955488	0.00243303021581241
1605.85826345279	0.00800866153539766	0.9310354575648	0.00103137970469568
1605.90968886588	0.00843005845203961	0.9799615867104	0.00127052027073791
1606.05150448263	0.00806011360424713	0.9367914727584	0.00146333208596219
1606.07682299654	0.0111805100808677	1.2994204299552	0.155009832201703
1606.10587008673	0.00818447894197331	0.9511815107424	0.00330896092080813
1606.14758075839	0.00848208664826676	0.985717601904	0.00153302080354145
1606.25296945814	0.00811167280435188	0.942547487952	0.00204205625707115
1606.36440129293	0.00823665783445392	0.956937525936	0.00442521977857762
1606.39512548131	0.00853424712541537	0.9914736170976	0.00181564934160479
1606.46262641922	0.00816334036840258	0.9483035031456	0.00280377665125088
1606.48848819048	0.0106783398549001	1.2404212742208	0.315941822762062
1606.62966349982	0.00827654845884427	0.9612545373312	0.0058282923080585
1606.65232902776	0.00859893218026081	0.9986686360896	0.00210652841668753
1606.68044510594	0.00821511754046733	0.9540595183392	0.00378447731689539
1606.90160988563	0.00831653327023382	0.9655715487264	0.00754634907174913
1606.90639612056	0.00825461125672723	0.9583765297344	0.00503186320903527
1606.90765111784	0.0103368716839218	1.2001291678656	0.46954327509032
1606.91919728404	0.00866376156150423	1.0058636550816	0.0023962519669943
1607.14045103893	0.00830660778083986	0.964132544928	0.00656665564850365
1607.18019650551	0.00836901131628794	0.97132756392	0.00958714535091594
1607.19573642195	0.00874113640942512	1.014497677872	0.0026661350538258
1607.33429297056	0.0100571403950894	1.1670320805024	0.607784361956656
1607.38258352468	0.00834631589802157	0.9684495563232	0.00843553532750624
1607.46538066975	0.00840919044544836	0.9756445753152	0.011986686298848
1607.4819529612	0.00883107234775833	1.0245707044608	0.00289901677417708
1607.63276822287	0.00838613081954695	0.9727665677184	0.0106483674888864
1607.75712334082	0.00844946544466458	0.9799615867104	0.0147168083813012
1607.7684248181	0.00981442162801479	1.1382520045344	0.724619889716149
1607.77785331487	0.00893358590610735	1.036082734848	0.0030769133699287
1607.89098191673	0.0084384629693559	0.978522582912	0.0131873601229248
1608.05538829852	0.00850224892947649	0.985717601904	0.0177226774767157
1608.08344535102	0.00906110701471084	1.050472772832	0.00317982466375736
1608.1572032798	0.0084784983853664	0.9828395943072	0.0160580263942273
1608.21006452379	0.00960876892514857	1.1137889399616	0.814371679234403
1608.3601414175	0.0085551388577321	0.9914736170976	0.0209437011725591
1608.39873683281	0.00918883395608434	1.064862810816	0.00320102214650767
1608.43141254521	0.00853106138538398	0.9885956095008	0.0191696692117007
1608.65923550113	0.0094278166214207	1.0922038829856	0.875311144180117
1608.67135191012	0.00862055770468176	0.9986686360896	0.0242502049693405
1608.71359293427	0.00859616602306231	0.9957906284928	0.0224256777382793
1608.72373639132	0.00934161613988016	1.0821308563968	0.00312256092403977
1608.98899173975	0.00868609467505081	1.0058636550816	0.02752142876292
1609.00372948915	0.00866140042585183	1.0029856474848	0.0257254054652983
1609.05845308197	0.00951948928686169	1.1022769095744	0.00293931616708404
1609.11596530108	0.00927160140278863	1.0734968336064	0.905210145953509
1609.30180920869	0.00872676635429712	1.0101806664768	0.0289242547050611
1609.31303601708	0.00876418250767507	1.014497677872	0.0305654830226217
1609.40289650967	0.00972249095201124	1.1253009703488	0.00265509744376234
1609.58028607078	0.00914016140410157	1.057667791824	0.90617962119544
1609.60782201385	0.00881713763782997	1.0202536930656	0.031756222623221
1609.64346280709	0.00885483781957735	1.0245707044608	0.0331746198852797
1609.75707800135	0.00996309887035454	1.1526420425184	0.00227629999695157
1609.92176037826	0.00890766346257709	1.0303267196544	0.0341102535062925
1609.98025241743	0.0089580778439297	1.036082734848	0.0351580541359076
1610.05223392581	0.00902109332197387	1.04327775384	0.881583739646361
1610.12100827663	0.0102289272076006	1.1828611222848	0.00182400234328261
1610.2436191865	0.00902323810569534	1.04327775384	0.0356922594920598
1610.32338922668	0.00908636752828827	1.050472772832	0.036265198011715
1610.49469978089	0.0105449189845677	1.2188362172448	0.0013167092058218
1610.53184837257	0.00891441595003011	1.0303267196544	0.835149530961014
1610.57339483498	0.00915144381701016	1.057667791824	0.036367246501099
1610.67285908651	0.00921483659356063	1.064862810816	0.0364452015900057
1610.91108692585	0.00929229964495459	1.0734968336064	0.0360056207401047
1611.01917264269	0.00883260665859477	1.0202536930656	0.771679765872224
1611.02865107788	0.00936840390035781	1.0821308563968	0.0354780588882042
1611.25669683978	0.0094582869149821	1.0922038829856	0.0344643382196156
1611.39075707003	0.009547105976302	1.1022769095744	0.0333265130926381
1611.51425417464	0.00875077771376853	1.0101806664768	0.697366654209357
1611.61022781183	0.00964944261803558	1.1137889399616	0.031744208056557
1611.75917081124	0.00975098055605195	1.1253009703488	0.0300115750322053
1611.97168551707	0.00986580526796555	1.1382520045344	0.0279010532315925
1612.0171431849	0.00869387371745109	1.0029856474848	0.614949931441393
1612.13388858698	0.00999254167420414	1.1526420425184	0.0256116538029904
1612.2965211636	0.0107556914985537	1.2404212742208	0.00102860244719634
1612.34107586082	0.010119893170178	1.1670320805024	0.0230574630068808
1612.49312627623	0.00837451185223352	0.9655715487264	0.00105586261700988
1612.51490922497	0.0102593662142047	1.1828611222848	0.0203411023652509
1612.52789301301	0.00863697779700253	0.9957906284928	0.532435262413303
1612.71840786073	0.0104117654063331	1.2001291678656	0.0174233356074936
1612.72384843224	0.0104118356554845	1.2001291678656	0.00152718710891593
1612.76006595449	0.00842722389829357	0.97132756392	0.001337220013881
1612.90223384036	0.0105764698209137	1.2188362172448	0.0143825922670587
1613.03455359549	0.00846755980512504	0.9756445753152	0.0016666080381387
1613.04656045778	0.00858008877438055	0.9885956095008	0.451716678776036
1613.10368906385	0.0107664634898916	1.2404212742208	0.0111976294844076
1613.16099811016	0.0101301883061908	1.1670320805024	0.00197516964005011
1613.29585820955	0.0109939041743144	1.266323342592	0.00788859635537659
1613.31651851869	0.00850800056955888	0.9799615867104	0.00204060735081606
1613.49690608036	0.0112840567494508	1.2994204299552	0.00435200225382865
1613.57320455316	0.00853570284598404	0.9828395943072	0.37567168261744
1613.60589314557	0.00856104444095981	0.985717601904	0.00245013408937357
1613.60797255512	0.00988584468034999	1.1382520045344	0.00235182716405674
1613.89908571498	0.0118647939632122	1.3656146046816	0.00413618088678181
1613.90261174817	0.00861420312049442	0.9914736170976	0.00288723009175582
1613.90460015416	0.0112897599203236	1.2994204299552	0.00239611415793025
1613.90498314758	0.0110022075805112	1.266323342592	0.00170282897114243
1613.91571309061	0.0105897656055829	1.2188362172448	0.00107559365419053
1613.92031057689	0.01077736713017	1.2404212742208	0.00131963356614242
1614.06477666188	0.00967885799963368	1.1137889399616	0.00263910715517229
1614.10788769488	0.00850384370745981	0.978522582912	0.306201356181314
1614.20661143614	0.00867998453364708	0.9986686360896	0.00333447887056575
1614.30692406276	0.0112953893813016	1.2994204299552	0.00430779350552735
1614.51413324011	0.0110105144642891	1.266323342592	0.00776444169118786
1614.51783208286	0.00874589190359698	1.0058636550816	0.0037759304075994
1614.53141711766	0.00949677205400021	1.0922038829856	0.00282967441992699
1614.65067434221	0.0084595076971389	0.9727665677184	0.245602451538764
1614.72237118601	0.010788081723069	1.2404212742208	0.0109733844011326
1614.83621646044	0.0088244432842778	1.014497677872	0.0041836802912594
1614.93503002751	0.0106031463987591	1.2188362172448	0.0140204228170776
1615.00790227088	0.00933962347776212	1.0734968336064	0.0029212319955911
1615.14416557133	0.0104431105124783	1.2001291678656	0.0168993255140351
1615.16171108498	0.00891565495345887	1.0245707044608	0.00453207447249711
1615.20163110274	0.00842771402897135	0.9684495563232	0.193186871230972
1615.3639163614	0.0102956509374536	1.1828611222848	0.019620294264346
1615.49423971352	0.00920745074079584	1.057667791824	0.00291635473042141
1615.49426549856	0.00901954387074379	1.036082734848	0.00479396176414916
1615.57228056396	0.010160495264219	1.1670320805024	0.0221403459389667
1615.7608269431	0.00839595668842644	0.964132544928	0.149396119911516
1615.78666033641	0.00875964386723065	1.0058636550816	0.00103520970576121
1615.80078387136	0.0100380506433629	1.1526420425184	0.0244470107992494
1615.83383384743	0.00914866010103577	1.050472772832	0.00493782331023002
1615.9496445187	0.00879901374739838	1.0101806664768	0.00109303992325003
1615.99043876437	0.0090877593416589	1.04327775384	0.00282848694902974
1616.00671491725	0.00991525854145059	1.1382520045344	0.0265251254351373
1616.11027980674	0.00883837328510593	1.014497677872	0.00114918586715317
1616.18037304821	0.00927796252169969	1.064862810816	0.00495627484383873
1616.24563233707	0.00980534138998106	1.1253009703488	0.0283457579758072
1616.27606343803	0.00889034377962771	1.0202536930656	0.00119960049625605
1616.3283325336	0.00835169523607133	0.9583765297344	0.113698025111994
1616.4405517243	0.00892977888368755	1.0245707044608	0.00124707297309368
1616.44747311644	0.00970745512036154	1.1137889399616	0.0298765823388461
1616.49650909396	0.00898056792077608	1.0303267196544	0.00267212636294132
1616.53384507867	0.00943254056427938	1.0821308563968	0.00482186439039714
1616.60924104998	0.00898182054617136	1.0303267196544	0.0012870575694993
1616.69846406386	0.00961010335468384	1.1022769095744	0.0311486323193415
1616.7774705749	0.00903387820962321	1.036082734848	0.00132076156224367
1616.89421548948	0.0096124306969336	1.1022769095744	0.00452911427313285
1616.8945622879	0.00952459272670625	1.0922038829856	0.0321168877127695
1616.90421982039	0.00832000054452665	0.9540595183392	0.0849304907827806
1616.94915811801	0.0090985455381861	1.04327775384	0.00134469051675185
1617.01246000361	0.00889844673949017	1.0202536930656	0.00245965516771869
1617.12103367753	0.00916324185321825	1.050472772832	0.00136080838253483
1617.1592834914	0.00943984089327921	1.0821308563968	0.0328181823673686
1617.26145484189	0.00981767072454779	1.1253009703488	0.00408286386919778
1617.29579736275	0.00922799801607792	1.057667791824	0.00136755940309116
1617.34799128561	0.00936670865081776	1.0734968336064	0.0332173256421147
1617.47123856291	0.00929278931331789	1.064862810816	0.00136513344690517
1617.48856156467	0.00827578288145415	0.9483035031456	0.0625094894523821
1617.53830298776	0.00881632307263696	1.0101806664768	0.00221421395186302
1617.62809514766	0.00929459176375764	1.064862810816	0.0333503691084611
1617.63553885202	0.0100608601631146	1.1526420425184	0.00349497823915449
1617.64914360026	0.00937019716241203	1.0734968336064	0.00135021077775393
1617.80777219307	0.00923384141284656	1.057667791824	0.0332227746294429
1617.82808369561	0.00944765048021969	1.0821308563968	0.00132546787971051
1618.00918334688	0.00953772898321283	1.0922038829856	0.00128777591484058
1618.01644761463	0.0103294909379794	1.1828611222848	0.00279632646237553
1618.07404897589	0.00875932823373384	1.0029856474848	0.00194673855747476
1618.08143260803	0.00823158157089987	0.942547487952	0.0452357482519907
1618.10490727231	0.00917439527224934	1.050472772832	0.0328401515328308
1618.19156907245	0.0096278624108657	1.1022769095744	0.00123925256092625
1618.27391915944	0.00911346046146214	1.04327775384	0.0322783684818579
1618.37590568036	0.00973063105341656	1.1137889399616	0.00117866727707859
1618.40416692065	0.0106487498123409	1.2188362172448	0.00201624197907302
1618.56169582722	0.00983346343306411	1.1253009703488	0.00110803702267515
1618.58972800231	0.00905414183744691	1.036082734848	0.0314928386649
1618.61970945159	0.00870235870352159	0.9957906284928	0.00167661240821525
1618.68290659504	0.00818739582345137	0.9367914727584	0.0322036337753214
1618.74644859453	0.00900558473483319	1.0303267196544	0.0305478096180751
1618.74930178304	0.00994894222992126	1.1382520045344	0.00102636776168006
1618.79868084756	0.0110690307303368	1.266323342592	0.00119331733002943
1619.08256898892	0.00895899358092042	1.0245707044608	0.0294033012397195
1619.17529704127	0.00864541237166857	0.9885956095008	0.00141662265138158
1619.22537950104	0.00892281887136371	1.0202536930656	0.0281645333903595
1619.29305840799	0.0081432248439762	0.9310354575648	0.0225500650799962
1619.58344403389	0.00887640300092647	1.014497677872	0.0267984422132815
1619.71073474215	0.00884002046733961	1.0101806664768	0.0253985125648953
1619.74082295715	0.00860108019752314	0.9828395943072	0.00117266660181599
1619.91196168978	0.00808647205558871	0.9238404385728	0.0155650021847541
1620.09236822481	0.00880639102955811	1.0058636550816	0.0238783562792307
1620.20253854452	0.00878238824321549	1.0029856474848	0.022373325446853
1620.23210551281	0.010861829228559	1.2404212742208	0.0015745904760399
1620.53969002157	0.00802971283669309	0.9166454195808	0.0105614674122827
1620.60936078649	0.00874897940153538	0.9986686360896	0.0208109749012792
1620.6569601728	0.0105145208229703	1.2001291678656	0.00233990660963563
1620.70081972902	0.0087247508821088	0.9957906284928	0.0193104942344241
1621.08862820277	0.0102299994438531	1.1670320805024	0.00303011334076942
1621.13444172023	0.00869157585135668	0.9914736170976	0.0177783601974403
1621.17631501508	0.00797294587794827	0.9094504005888	0.0070612209690984
1621.20560889817	0.0086671072285623	0.9885956095008	0.01634988060079
1621.52711963113	0.00998311683821808	1.1382520045344	0.00361353701601851
1621.66763504701	0.00864680186022185	0.985717601904	0.0148823868322992
1621.71694008427	0.00862207998938666	0.9828395943072	0.0135601111773475
1621.82190586862	0.00790354435327886	0.9008163777984	0.00465056704275998
1621.97245398637	0.00977392825206574	1.1137889399616	0.00406262885047402
1622.20896597958	0.00860204963451067	0.9799615867104	0.0122238982823302
1622.2348510989	0.00858969225715931	0.978522582912	0.01103066439523
1622.42465588042	0.0095898560586365	1.0922038829856	0.00436548284115131
1622.4765292788	0.00784674760649098	0.8936213588064	0.00300917810386245
1622.75846330816	0.0085699580664074	0.9756445753152	0.00984842012868124
1622.75938195636	0.00854468762845304	0.9727665677184	0.00882080179026844
1622.88375515038	0.00943093802552312	1.0734968336064	0.00451760135068272
1623.07067706238	0.00988832777559585	1.1253009703488	0.00104731530416774
1623.14024812888	0.00776464674609054	0.8835483322176	0.0019231373941738
1623.29057574734	0.00851233753630909	0.9684495563232	0.00692450679363761
1623.29470556963	0.00978987039683966	1.1137889399616	0.00110863131266443
1623.31615696852	0.00853790331933915	0.97132756392	0.00779422466191347
1623.34978680096	0.00929721326292215	1.057667791824	0.00452232227359996
1623.52055508388	0.00969137927265302	1.1022769095744	0.00115970779716604
1623.74786978271	0.00960550498929369	1.0922038829856	0.00119863923285892
1623.81312048664	0.00769514679629212	0.8749143094272	0.00120812038614424
1623.82279063105	0.00917606558469733	1.04327775384	0.0044009634024555
1623.8284793792	0.0084800096803046	0.964132544928	0.00533736767609991
1623.8820796297	0.00849322708191357	0.9655715487264	0.0060652606439743
1623.97714179897	0.00951960442237599	1.0821308563968	0.0012271195041502
1624.20771331442	0.00944633193220125	1.0734968336064	0.00124431189322421
1624.30281064836	0.00906751434435354	1.0303267196544	0.00417163939990927
1624.37314159648	0.00843503844811797	0.9583765297344	0.00405135970723705
1624.44045252003	0.00937304169599893	1.064862810816	0.00125099375354912
1624.45626605083	0.00846123480522381	0.9612545373312	0.00463369683120981
1624.67424154664	0.00931239022796011	1.057667791824	0.00124692602765126
1624.78989514796	0.00898425130652548	1.0202536930656	0.00385365732542335
1624.91050546705	0.00925173086432329	1.050472772832	0.00123416800852567
1624.92461439464	0.00840274531984639	0.9540595183392	0.00301820147095225
1625.03875302716	0.0084292770286975	0.956937525936	0.00347989223484606
1625.14746114982	0.00919104286127634	1.04327775384	0.00121369911296481
1625.28409693942	0.00890096147436699	1.0101806664768	0.00348384028111456
1625.38732003304	0.00913035089706916	1.036082734848	0.00118594233074642
1625.48295176596	0.00835779067512712	0.9483035031456	0.00221458183074695
1625.62737921979	0.00908230892767393	1.0303267196544	0.00114972447726819
1625.62957845863	0.00838466821883366	0.9511815107424	0.00257342436261889
1625.78547242296	0.00884301766287389	1.0029856474848	0.00307535254929661
1625.87091805707	0.00903427605328713	1.0245707044608	0.0011083781559252
1626.04821097879	0.00831283907423956	0.942547487952	0.00159810309028094
1626.11400413558	0.00899890055473012	1.0202536930656	0.00106091150607625
1626.22878249866	0.00834007379922622	0.9454254955488	0.00187146330480208
1626.29408194275	0.00878507543589942	0.9957906284928	0.00266156906382015
1626.36132429805	0.00895085311587177	1.014497677872	0.00101090209060777
1626.6204505922	0.00826788985332185	0.9367914727584	0.00113413077857767
1626.80998986679	0.0087271338265468	0.9885956095008	0.0022595008955974
1626.83640649566	0.0082954926761055	0.9396694803552	0.00133851276552634
1627.33326307868	0.0086819032994426	0.9828395943072	0.00188020416324746
1627.86397238951	0.00864940779153864	0.978522582912	0.00153316965627818
1628.40219148432	0.00860421570877493	0.9727665677184	0.00123018793114456
1634.96283659892	0.00814761939807759	0.913767411984	0.0013208672595653
1635.26443430242	0.00821480377373006	0.920962430976	0.00192314381033504
1635.57200133932	0.0082820965087656	0.928157449968	0.00275583376252922
1635.88537405414	0.00833665200538428	0.9339134651616	0.00389395645596379
1636.20439072576	0.00839130537491687	0.9396694803552	0.00541389802710245
1636.52889076703	0.00844605606900987	0.9454254955488	0.00740654308599047
1636.85871685958	0.0085009035329857	0.9511815107424	0.00996820504097434
1637.19371380272	0.00855584719479637	0.956937525936	0.0132004628265724
1637.53372905489	0.00859801519110397	0.9612545373312	0.0172112334105214
1637.87861372759	0.00864026737472867	0.9655715487264	0.0220754194837475
1638.22822326048	0.00869548514521845	0.97132756392	0.0277902706795381
1638.58241627291	0.00873790887875963	0.9756445753152	0.0344477778950348
1638.94105571255	0.0087804145006666	0.9799615867104	0.0419475318138723
1639.30401040518	0.00883590039548829	0.985717601904	0.0501007639156584
1639.67115323254	0.00889147827418502	0.9914736170976	0.0587631219562048
1640.04236269492	0.00896005839501677	0.9986686360896	0.0675130550332451
1640.41752391884	0.00902874137900748	1.0058636550816	0.0761678685946257
1640.7965266528	0.00911044961050797	1.014497677872	0.0840431572969903
1641.17926856963	0.00920520099267314	1.0245707044608	0.0906532932641694
1641.56565238067	0.00931301380595857	1.036082734848	0.0955990914253265
1641.95558935894	0.00944684762362441	1.050472772832	0.0981462898571017
1642.34899664742	0.00958084592555374	1.064862810816	0.0982396365701306
1642.74579936374	0.00974091623288669	1.0821308563968	0.0953308685828893
1643.1459298819	0.00992709728119582	1.1022769095744	0.0893095692424937
1643.54932932743	0.01013942850808	1.1253009703488	0.0803353709456525
1643.95594638568	0.0103909224675798	1.1526420425184	0.068619506706906
1644.36573839996	0.0106686604622143	1.1828611222848	0.0548529852674396
1644.77867166196	0.0109986549902626	1.2188362172448	0.0395111986253383
1645.19471430877	0.0114329556971077	1.266323342592	0.0233649527644417
1645.61376847355	0.0123356851035132	1.3656146046816	0.00728846348318473
1646.24772229982	0.0117467942474359	1.2994204299552	0.0151147383665905
1646.67429084407	0.0112192522643968	1.2404212742208	0.0308190742709729
1647.10397912761	0.0108604875170898	1.2001291678656	0.0458357675018418
1647.53676998454	0.0105665283756184	1.1670320805024	0.0593794440581695
1647.97268100304	0.0103114024331995	1.1382520045344	0.0709213748365879
1648.41174136833	0.0100951690668896	1.1137889399616	0.0798627160102537
1648.8539900238	0.00990483881105669	1.0922038829856	0.0859809112531133
1649.2994744687	0.00974045189921341	1.0734968336064	0.08916911394178
1649.74825097863	0.00960204926078967	1.057667791824	0.0894745178025782

